Adaptive RBF-multiscale approximation on bounded domains

This article addresses adaptivity in the kernel multiscale method. Adaptively compressed kernel multiscale approximations have already been presented and analyzed in (LeGia & Wendland, 2014). The main contribution of this work is to attempt to avoid using function evaluations which will be deleted in the compression step anyways. In order to work with function values, we always work in the Lagrange representation. We still assume to have all function values available to compute error norms, but we do not include those values in our approximations. Finally, we also employ local Lagrange function to further reduce the numerical work.

==> PGFPlots/error2d-2.csv <==
0.000000,0.000000,0.000000
0.103448,0.000000,0.000000
0.206897,0.000000,0.000000
0.310345,0.000000,0.000000
0.413793,0.000000,0.000000
0.517241,0.000000,0.000000
0.620690,0.000000,0.000000
0.724138,0.000000,0.000000
0.827586,0.000000,0.000000
0.931034,0.000000,0.000000
1.034483,0.000000,-0.000000
1.137931,0.000000,-0.000000
1.241379,0.000000,-0.000000
1.344828,0.000000,-0.000000
1.448276,0.000000,-0.000000
1.551724,0.000000,-0.000000
1.655172,0.000000,-0.000000
1.758621,0.000000,-0.000000
1.862069,0.000000,-0.000000
1.965517,0.000000,-0.000000
2.068966,0.000000,0.000000
2.172414,0.000000,0.000000
2.275862,0.000000,0.000000
2.379310,0.000000,0.000000
2.482759,0.000000,0.000000
2.586207,0.000000,0.000000
2.689655,0.000000,0.000000
2.793103,0.000000,0.000000
2.896552,0.000000,0.000000
3.000000,0.000000,0.000000
0.000000,0.103448,0.000000
0.103448,0.103448,0.000000
0.206897,0.103448,0.000000
0.310345,0.103448,0.000000
0.413793,0.103448,0.000000
0.517241,0.103448,0.000000
0.620690,0.103448,0.000000
0.724138,0.103448,0.000000
0.827586,0.103448,0.000000
0.931034,0.103448,-0.000000
1.034483,0.103448,-0.000000
1.137931,0.103448,-0.000000
1.241379,0.103448,-0.000000
1.344828,0.103448,0.000000
1.448276,0.103448,0.000000
1.551724,0.103448,0.000000
1.655172,0.103448,0.000000
1.758621,0.103448,-0.000000
1.862069,0.103448,-0.000000
1.965517,0.103448,-0.000000
2.068966,0.103448,-0.000000
2.172414,0.103448,0.000000
2.275862,0.103448,0.000000
2.379310,0.103448,0.000000
2.482759,0.103448,0.000000
2.586207,0.103448,0.000000
2.689655,0.103448,0.000000
2.793103,0.103448,0.000000
2.896552,0.103448,0.000000
3.000000,0.103448,0.000000
0.000000,0.206897,0.000000
0.103448,0.206897,0.000000
0.206897,0.206897,0.000000
0.310345,0.206897,0.000000
0.413793,0.206897,0.000000
0.517241,0.206897,0.000000
0.620690,0.206897,0.000000
0.724138,0.206897,0.000000
0.827586,0.206897,-0.000000
0.931034,0.206897,-0.000000
1.034483,0.206897,-0.000000
1.137931,0.206897,-0.000000
1.241379,0.206897,-0.000000
1.344828,0.206897,0.000000
1.448276,0.206897,0.000000
1.551724,0.206897,0.000000
1.655172,0.206897,0.000000
1.758621,0.206897,-0.000000
1.862069,0.206897,-0.000000
1.965517,0.206897,-0.000000
2.068966,0.206897,-0.000000
2.172414,0.206897,-0.000000
2.275862,0.206897,0.000000
2.379310,0.206897,0.000000
2.482759,0.206897,0.000000
2.586207,0.206897,0.000000
2.689655,0.206897,0.000000
2.793103,0.206897,0.000000
2.896552,0.206897,0.000000
3.000000,0.206897,0.000000
0.000000,0.310345,0.000000
0.103448,0.310345,0.000000
0.206897,0.310345,0.000000
0.310345,0.310345,0.000000
0.413793,0.310345,0.000000
0.517241,0.310345,0.000000
0.620690,0.310345,0.000000
0.724138,0.310345,-0.000000
0.827586,0.310345,-0.000000
0.931034,0.310345,-0.000000
1.034483,0.310345,-0.000000
1.137931,0.310345,0.000000
1.241379,0.310345,0.000000
1.344828,0.310345,-0.000000
1.448276,0.310345,-0.000000
1.551724,0.310345,-0.000000
1.655172,0.310345,-0.000000
1.758621,0.310345,0.000000
1.862069,0.310345,0.000000
1.965517,0.310345,-0.000000
2.068966,0.310345,-0.000000
2.172414,0.310345,-0.000000
2.275862,0.310345,-0.000000
2.379310,0.310345,0.000000
2.482759,0.310345,0.000000
2.586207,0.310345,0.000000
2.689655,0.310345,0.000000
2.793103,0.310345,0.000000
2.896552,0.310345,0.000000
3.000000,0.310345,0.000000
0.000000,0.413793,0.000000
0.103448,0.413793,0.000000
0.206897,0.413793,0.000000
0.310345,0.413793,0.000000
0.413793,0.413793,0.000000
0.517241,0.413793,0.000000
0.620690,0.413793,0.000000
0.724138,0.413793,-0.000000
0.827586,0.413793,-0.000000
0.931034,0.413793,-0.000000
1.034483,0.413793,-0.000000
1.137931,0.413793,0.000000
1.241379,0.413793,0.000000
1.344828,0.413793,-0.000000
1.448276,0.413793,-0.000000
1.551724,0.413793,-0.000000
1.655172,0.413793,-0.000000
1.758621,0.413793,0.000000
1.862069,0.413793,0.000000
1.965517,0.413793,-0.000000
2.068966,0.413793,-0.000000
2.172414,0.413793,-0.000000
2.275862,0.413793,-0.000000
2.379310,0.413793,0.000000
2.482759,0.413793,0.000000
2.586207,0.413793,0.000000
2.689655,0.413793,0.000000
2.793103,0.413793,0.000000
2.896552,0.413793,0.000000
3.000000,0.413793,0.000000
0.000000,0.517241,0.000000
0.103448,0.517241,0.000000
0.206897,0.517241,0.000000
0.310345,0.517241,0.000000
0.413793,0.517241,0.000000
0.517241,0.517241,-0.000000
0.620690,0.517241,-0.000000
0.724138,0.517241,-0.000000
0.827586,0.517241,-0.000000
0.931034,0.517241,0.000000
1.034483,0.517241,0.000000
1.137931,0.517241,-0.000000
1.241379,0.517241,-0.000000
1.344828,0.517241,-0.000000
1.448276,0.517241,0.000000
1.551724,0.517241,0.000000
1.655172,0.517241,-0.000000
1.758621,0.517241,-0.000000
1.862069,0.517241,-0.000000
1.965517,0.517241,0.000000
2.068966,0.517241,0.000000
2.172414,0.517241,-0.000000
2.275862,0.517241,-0.000000
2.379310,0.517241,-0.000000
2.482759,0.517241,-0.000000
2.586207,0.517241,0.000000
2.689655,0.517241,0.000000
2.793103,0.517241,0.000000
2.896552,0.517241,0.000000
3.000000,0.517241,0.000000
0.000000,0.620690,0.000000
0.103448,0.620690,0.000000
0.206897,0.620690,0.000000
0.310345,0.620690,0.000000
0.413793,0.620690,0.000000
0.517241,0.620690,-0.000000
0.620690,0.620690,-0.000000
0.724138,0.620690,-0.000000
0.827586,0.620690,0.000000
0.931034,0.620690,0.000000
1.034483,0.620690,-0.000000
1.137931,0.620690,-0.000000
1.241379,0.620690,-0.000001
1.344828,0.620690,0.000002
1.448276,0.620690,0.000008
1.551724,0.620690,0.000008
1.655172,0.620690,0.000002
1.758621,0.620690,-0.000001
1.862069,0.620690,-0.000000
1.965517,0.620690,-0.000000
2.068966,0.620690,0.000000
2.172414,0.620690,0.000000
2.275862,0.620690,-0.000000
2.379310,0.620690,-0.000000
2.482759,0.620690,-0.000000
2.586207,0.620690,0.000000
2.689655,0.620690,0.000000
2.793103,0.620690,0.000000
2.896552,0.620690,0.000000
3.000000,0.620690,0.000000
0.000000,0.724138,0.000000
0.103448,0.724138,0.000000
0.206897,0.724138,0.000000
0.310345,0.724138,-0.000000
0.413793,0.724138,-0.000000
0.517241,0.724138,-0.000000
0.620690,0.724138,-0.000000
0.724138,0.724138,-0.000000
0.827586,0.724138,0.000000
0.931034,0.724138,0.000000
1.034483,0.724138,-0.000000
1.137931,0.724138,-0.000001
1.241379,0.724138,-0.000001
1.344828,0.724138,0.000004
1.448276,0.724138,0.000012
1.551724,0.724138,0.000012
1.655172,0.724138,0.000004
1.758621,0.724138,-0.000001
1.862069,0.724138,-0.000001
1.965517,0.724138,-0.000000
2.068966,0.724138,0.000000
2.172414,0.724138,0.000000
2.275862,0.724138,-0.000000
2.379310,0.724138,-0.000000
2.482759,0.724138,-0.000000
2.586207,0.724138,-0.000000
2.689655,0.724138,-0.000000
2.793103,0.724138,0.000000
2.896552,0.724138,0.000000
3.000000,0.724138,0.000000
0.000000,0.827586,0.000000
0.103448,0.827586,0.000000
0.206897,0.827586,-0.000000
0.310345,0.827586,-0.000000
0.413793,0.827586,-0.000000
0.517241,0.827586,-0.000000
0.620690,0.827586,0.000000
0.724138,0.827586,0.000000
0.827586,0.827586,-0.000000
0.931034,0.827586,-0.000001
1.034483,0.827586,-0.000000
1.137931,0.827586,0.000006
1.241379,0.827586,0.000011
1.344828,0.827586,-0.000029
1.448276,0.827586,-0.000127
1.551724,0.827586,-0.000127
1.655172,0.827586,-0.000029
1.758621,0.827586,0.000011
1.862069,0.827586,0.000006
1.965517,0.827586,-0.000000
2.068966,0.827586,-0.000001
2.172414,0.827586,-0.000000
2.275862,0.827586,0.000000
2.379310,0.827586,0.000000
2.482759,0.827586,-0.000000
2.586207,0.827586,-0.000000
2.689655,0.827586,-0.000000
2.793103,0.827586,-0.000000
2.896552,0.827586,0.000000
3.000000,0.827586,0.000000
0.000000,0.931034,0.000000
0.103448,0.931034,-0.000000
0.206897,0.931034,-0.000000
0.310345,0.931034,-0.000000
0.413793,0.931034,-0.000000
0.517241,0.931034,0.000000
0.620690,0.931034,0.000000
0.724138,0.931034,0.000000
0.827586,0.931034,-0.000001
0.931034,0.931034,-0.000002
1.034483,0.931034,0.000001
1.137931,0.931034,0.000025
1.241379,0.931034,0.000038
1.344828,0.931034,-0.000139
1.448276,0.931034,-0.000502
1.551724,0.931034,-0.000502
1.655172,0.931034,-0.000139
1.758621,0.931034,0.000038
1.862069,0.931034,0.000025
1.965517,0.931034,0.000001
2.068966,0.931034,-0.000002
2.172414,0.931034,-0.000001
2.275862,0.931034,0.000000
2.379310,0.931034,0.000000
2.482759,0.931034,0.000000
2.586207,0.931034,-0.000000
2.689655,0.931034,-0.000000
2.793103,0.931034,-0.000000
2.896552,0.931034,-0.000000
3.000000,0.931034,0.000000
0.000000,1.034483,-0.000000
0.103448,1.034483,-0.000000
0.206897,1.034483,-0.000000
0.310345,1.034483,-0.000000
0.413793,1.034483,-0.000000
0.517241,1.034483,0.000000
0.620690,1.034483,-0.000000
0.724138,1.034483,-0.000000
0.827586,1.034483,-0.000000
0.931034,1.034483,0.000001
1.034483,1.034483,0.000004
1.137931,1.034483,-0.000026
1.241379,1.034483,-0.000079
1.344828,1.034483,0.000194
1.448276,1.034483,0.001299
1.551724,1.034483,0.001299
1.655172,1.034483,0.000194
1.758621,1.034483,-0.000079
1.862069,1.034483,-0.000026
1.965517,1.034483,0.000004
2.068966,1.034483,0.000001
2.172414,1.034483,-0.000000
2.275862,1.034483,-0.000000
2.379310,1.034483,-0.000000
2.482759,1.034483,0.000000
2.586207,1.034483,-0.000000
2.689655,1.034483,-0.000000
2.793103,1.034483,-0.000000
2.896552,1.034483,-0.000000
3.000000,1.034483,-0.000000
0.000000,1.137931,-0.000000
0.103448,1.137931,-0.000000
0.206897,1.137931,-0.000000
0.310345,1.137931,0.000000
0.413793,1.137931,0.000000
0.517241,1.137931,-0.000000
0.620690,1.137931,-0.000000
0.724138,1.137931,-0.000001
0.827586,1.137931,0.000006
0.931034,1.137931,0.000025
1.034483,1.137931,-0.000026
1.137931,1.137931,-0.000390
1.241379,1.137931,-0.000565
1.344828,1.137931,0.003412
1.448276,1.137931,0.011868
1.551724,1.137931,0.011868
1.655172,1.137931,0.003412
1.758621,1.137931,-0.000565
1.862069,1.137931,-0.000390
1.965517,1.137931,-0.000026
2.068966,1.137931,0.000025
2.172414,1.137931,0.000006
2.275862,1.137931,-0.000001
2.379310,1.137931,-0.000000
2.482759,1.137931,-0.000000
2.586207,1.137931,0.000000
2.689655,1.137931,0.000000
2.793103,1.137931,-0.000000
2.896552,1.137931,-0.000000
3.000000,1.137931,-0.000000
0.000000,1.241379,-0.000000
0.103448,1.241379,-0.000000
0.206897,1.241379,-0.000000
0.310345,1.241379,0.000000
0.413793,1.241379,0.000000
0.517241,1.241379,-0.000000
0.620690,1.241379,-0.000001
0.724138,1.241379,-0.000001
0.827586,1.241379,0.000011
0.931034,1.241379,0.000038
1.034483,1.241379,-0.000079
1.137931,1.241379,-0.000565
1.241379,1.241379,-0.000428
1.344828,1.241379,0.004984
1.448276,1.241379,0.006931
1.551724,1.241379,0.006931
1.655172,1.241379,0.004984
1.758621,1.241379,-0.000428
1.862069,1.241379,-0.000565
1.965517,1.241379,-0.000079
2.068966,1.241379,0.000038
2.172414,1.241379,0.000011
2.275862,1.241379,-0.000001
2.379310,1.241379,-0.000001
2.482759,1.241379,-0.000000
2.586207,1.241379,0.000000
2.689655,1.241379,0.000000
2.793103,1.241379,-0.000000
2.896552,1.241379,-0.000000
3.000000,1.241379,-0.000000
0.000000,1.344828,-0.000000
0.103448,1.344828,0.000000
0.206897,1.344828,0.000000
0.310345,1.344828,-0.000000
0.413793,1.344828,-0.000000
0.517241,1.344828,-0.000000
0.620690,1.344828,0.000002
0.724138,1.344828,0.000004
0.827586,1.344828,-0.000029
0.931034,1.344828,-0.000139
1.034483,1.344828,0.000194
1.137931,1.344828,0.003412
1.241379,1.344828,0.004984
1.344828,1.344828,-0.063272
1.448276,1.344828,-0.223144
1.551724,1.344828,-0.223144
1.655172,1.344828,-0.063272
1.758621,1.344828,0.004984
1.862069,1.344828,0.003412
1.965517,1.344828,0.000194
2.068966,1.344828,-0.000139
2.172414,1.344828,-0.000029
2.275862,1.344828,0.000004
2.379310,1.344828,0.000002
2.482759,1.344828,-0.000000
2.586207,1.344828,-0.000000
2.689655,1.344828,-0.000000
2.793103,1.344828,0.000000
2.896552,1.344828,0.000000
3.000000,1.344828,-0.000000
0.000000,1.448276,-0.000000
0.103448,1.448276,0.000000
0.206897,1.448276,0.000000
0.310345,1.448276,-0.000000
0.413793,1.448276,-0.000000
0.517241,1.448276,0.000000
0.620690,1.448276,0.000008
0.724138,1.448276,0.000012
0.827586,1.448276,-0.000127
0.931034,1.448276,-0.000502
1.034483,1.448276,0.001299
1.137931,1.448276,0.011868
1.241379,1.448276,0.006931
1.344828,1.448276,-0.223144
1.448276,1.448276,-0.224035
1.551724,1.448276,-0.224035
1.655172,1.448276,-0.223144
1.758621,1.448276,0.006931
1.862069,1.448276,0.011868
1.965517,1.448276,0.001299
2.068966,1.448276,-0.000502
2.172414,1.448276,-0.000127
2.275862,1.448276,0.000012
2.379310,1.448276,0.000008
2.482759,1.448276,0.000000
2.586207,1.448276,-0.000000
2.689655,1.448276,-0.000000
2.793103,1.448276,0.000000
2.896552,1.448276,0.000000
3.000000,1.448276,-0.000000
0.000000,1.551724,-0.000000
0.103448,1.551724,0.000000
0.206897,1.551724,0.000000
0.310345,1.551724,-0.000000
0.413793,1.551724,-0.000000
0.517241,1.551724,0.000000
0.620690,1.551724,0.000008
0.724138,1.551724,0.000012
0.827586,1.551724,-0.000127
0.931034,1.551724,-0.000502
1.034483,1.551724,0.001299
1.137931,1.551724,0.011868
1.241379,1.551724,0.006931
1.344828,1.551724,-0.223144
1.448276,1.551724,-0.224035
1.551724,1.551724,-0.224035
1.655172,1.551724,-0.223144
1.758621,1.551724,0.006931
1.862069,1.551724,0.011868
1.965517,1.551724,0.001299
2.068966,1.551724,-0.000502
2.172414,1.551724,-0.000127
2.275862,1.551724,0.000012
2.379310,1.551724,0.000008
2.482759,1.551724,0.000000
2.586207,1.551724,-0.000000
2.689655,1.551724,-0.000000
2.793103,1.551724,0.000000
2.896552,1.551724,0.000000
3.000000,1.551724,-0.000000
0.000000,1.655172,-0.000000
0.103448,1.655172,0.000000
0.206897,1.655172,0.000000
0.310345,1.655172,-0.000000
0.413793,1.655172,-0.000000
0.517241,1.655172,-0.000000
0.620690,1.655172,0.000002
0.724138,1.655172,0.000004
0.827586,1.655172,-0.000029
0.931034,1.655172,-0.000139
1.034483,1.655172,0.000194
1.137931,1.655172,0.003412
1.241379,1.655172,0.004984
1.344828,1.655172,-0.063272
1.448276,1.655172,-0.223144
1.551724,1.655172,-0.223144
1.655172,1.655172,-0.063272
1.758621,1.655172,0.004984
1.862069,1.655172,0.003412
1.965517,1.655172,0.000194
2.068966,1.655172,-0.000139
2.172414,1.655172,-0.000029
2.275862,1.655172,0.000004
2.379310,1.655172,0.000002
2.482759,1.655172,-0.000000
2.586207,1.655172,-0.000000
2.689655,1.655172,-0.000000
2.793103,1.655172,0.000000
2.896552,1.655172,0.000000
3.000000,1.655172,-0.000000
0.000000,1.758621,-0.000000
0.103448,1.758621,-0.000000
0.206897,1.758621,-0.000000
0.310345,1.758621,0.000000
0.413793,1.758621,0.000000
0.517241,1.758621,-0.000000
0.620690,1.758621,-0.000001
0.724138,1.758621,-0.000001
0.827586,1.758621,0.000011
0.931034,1.758621,0.000038
1.034483,1.758621,-0.000079
1.137931,1.758621,-0.000565
1.241379,1.758621,-0.000428
1.344828,1.758621,0.004984
1.448276,1.758621,0.006931
1.551724,1.758621,0.006931
1.655172,1.758621,0.004984
1.758621,1.758621,-0.000428
1.862069,1.758621,-0.000565
1.965517,1.758621,-0.000079
2.068966,1.758621,0.000038
2.172414,1.758621,0.000011
2.275862,1.758621,-0.000001
2.379310,1.758621,-0.000001
2.482759,1.758621,-0.000000
2.586207,1.758621,0.000000
2.689655,1.758621,0.000000
2.793103,1.758621,-0.000000
2.896552,1.758621,-0.000000
3.000000,1.758621,-0.000000
0.000000,1.862069,-0.000000
0.103448,1.862069,-0.000000
0.206897,1.862069,-0.000000
0.310345,1.862069,0.000000
0.413793,1.862069,0.000000
0.517241,1.862069,-0.000000
0.620690,1.862069,-0.000000
0.724138,1.862069,-0.000001
0.827586,1.862069,0.000006
0.931034,1.862069,0.000025
1.034483,1.862069,-0.000026
1.137931,1.862069,-0.000390
1.241379,1.862069,-0.000565
1.344828,1.862069,0.003412
1.448276,1.862069,0.011868
1.551724,1.862069,0.011868
1.655172,1.862069,0.003412
1.758621,1.862069,-0.000565
1.862069,1.862069,-0.000390
1.965517,1.862069,-0.000026
2.068966,1.862069,0.000025
2.172414,1.862069,0.000006
2.275862,1.862069,-0.000001
2.379310,1.862069,-0.000000
2.482759,1.862069,-0.000000
2.586207,1.862069,0.000000
2.689655,1.862069,0.000000
2.793103,1.862069,-0.000000
2.896552,1.862069,-0.000000
3.000000,1.862069,-0.000000
0.000000,1.965517,-0.000000
0.103448,1.965517,-0.000000
0.206897,1.965517,-0.000000
0.310345,1.965517,-0.000000
0.413793,1.965517,-0.000000
0.517241,1.965517,0.000000
0.620690,1.965517,-0.000000
0.724138,1.965517,-0.000000
0.827586,1.965517,-0.000000
0.931034,1.965517,0.000001
1.034483,1.965517,0.000004
1.137931,1.965517,-0.000026
1.241379,1.965517,-0.000079
1.344828,1.965517,0.000194
1.448276,1.965517,0.001299
1.551724,1.965517,0.001299
1.655172,1.965517,0.000194
1.758621,1.965517,-0.000079
1.862069,1.965517,-0.000026
1.965517,1.965517,0.000004
2.068966,1.965517,0.000001
2.172414,1.965517,-0.000000
2.275862,1.965517,-0.000000
2.379310,1.965517,-0.000000
2.482759,1.965517,0.000000
2.586207,1.965517,-0.000000
2.689655,1.965517,-0.000000
2.793103,1.965517,-0.000000
2.896552,1.965517,-0.000000
3.000000,1.965517,-0.000000
0.000000,2.068966,0.000000
0.103448,2.068966,-0.000000
0.206897,2.068966,-0.000000
0.310345,2.068966,-0.000000
0.413793,2.068966,-0.000000
0.517241,2.068966,0.000000
0.620690,2.068966,0.000000
0.724138,2.068966,0.000000
0.827586,2.068966,-0.000001
0.931034,2.068966,-0.000002
1.034483,2.068966,0.000001
1.137931,2.068966,0.000025
1.241379,2.068966,0.000038
1.344828,2.068966,-0.000139
1.448276,2.068966,-0.000502
1.551724,2.068966,-0.000502
1.655172,2.068966,-0.000139
1.758621,2.068966,0.000038
1.862069,2.068966,0.000025
1.965517,2.068966,0.000001
2.068966,2.068966,-0.000002
2.172414,2.068966,-0.000001
2.275862,2.068966,0.000000
2.379310,2.068966,0.000000
2.482759,2.068966,0.000000
2.586207,2.068966,-0.000000
2.689655,2.068966,-0.000000
2.793103,2.068966,-0.000000
2.896552,2.068966,-0.000000
3.000000,2.068966,0.000000
0.000000,2.172414,0.000000
0.103448,2.172414,0.000000
0.206897,2.172414,-0.000000
0.310345,2.172414,-0.000000
0.413793,2.172414,-0.000000
0.517241,2.172414,-0.000000
0.620690,2.172414,0.000000
0.724138,2.172414,0.000000
0.827586,2.172414,-0.000000
0.931034,2.172414,-0.000001
1.034483,2.172414,-0.000000
1.137931,2.172414,0.000006
1.241379,2.172414,0.000011
1.344828,2.172414,-0.000029
1.448276,2.172414,-0.000127
1.551724,2.172414,-0.000127
1.655172,2.172414,-0.000029
1.758621,2.172414,0.000011
1.862069,2.172414,0.000006
1.965517,2.172414,-0.000000
2.068966,2.172414,-0.000001
2.172414,2.172414,-0.000000
2.275862,2.172414,0.000000
2.379310,2.172414,0.000000
2.482759,2.172414,-0.000000
2.586207,2.172414,-0.000000
2.689655,2.172414,-0.000000
2.793103,2.172414,-0.000000
2.896552,2.172414,0.000000
3.000000,2.172414,0.000000
0.000000,2.275862,0.000000
0.103448,2.275862,0.000000
0.206897,2.275862,0.000000
0.310345,2.275862,-0.000000
0.413793,2.275862,-0.000000
0.517241,2.275862,-0.000000
0.620690,2.275862,-0.000000
0.724138,2.275862,-0.000000
0.827586,2.275862,0.000000
0.931034,2.275862,0.000000
1.034483,2.275862,-0.000000
1.137931,2.275862,-0.000001
1.241379,2.275862,-0.000001
1.344828,2.275862,0.000004
1.448276,2.275862,0.000012
1.551724,2.275862,0.000012
1.655172,2.275862,0.000004
1.758621,2.275862,-0.000001
1.862069,2.275862,-0.000001
1.965517,2.275862,-0.000000
2.068966,2.275862,0.000000
2.172414,2.275862,0.000000
2.275862,2.275862,-0.000000
2.379310,2.275862,-0.000000
2.482759,2.275862,-0.000000
2.586207,2.275862,-0.000000
2.689655,2.275862,-0.000000
2.793103,2.275862,0.000000
2.896552,2.275862,0.000000
3.000000,2.275862,0.000000
0.000000,2.379310,0.000000
0.103448,2.379310,0.000000
0.206897,2.379310,0.000000
0.310345,2.379310,0.000000
0.413793,2.379310,0.000000
0.517241,2.379310,-0.000000
0.620690,2.379310,-0.000000
0.724138,2.379310,-0.000000
0.827586,2.379310,0.000000
0.931034,2.379310,0.000000
1.034483,2.379310,-0.000000
1.137931,2.379310,-0.000000
1.241379,2.379310,-0.000001
1.344828,2.379310,0.000002
1.448276,2.379310,0.000008
1.551724,2.379310,0.000008
1.655172,2.379310,0.000002
1.758621,2.379310,-0.000001
1.862069,2.379310,-0.000000
1.965517,2.379310,-0.000000
2.068966,2.379310,0.000000
2.172414,2.379310,0.000000
2.275862,2.379310,-0.000000
2.379310,2.379310,-0.000000
2.482759,2.379310,-0.000000
2.586207,2.379310,0.000000
2.689655,2.379310,0.000000
2.793103,2.379310,0.000000
2.896552,2.379310,0.000000
3.000000,2.379310,0.000000
0.000000,2.482759,0.000000
0.103448,2.482759,0.000000
0.206897,2.482759,0.000000
0.310345,2.482759,0.000000
0.413793,2.482759,0.000000
0.517241,2.482759,-0.000000
0.620690,2.482759,-0.000000
0.724138,2.482759,-0.000000
0.827586,2.482759,-0.000000
0.931034,2.482759,0.000000
1.034483,2.482759,0.000000
1.137931,2.482759,-0.000000
1.241379,2.482759,-0.000000
1.344828,2.482759,-0.000000
1.448276,2.482759,0.000000
1.551724,2.482759,0.000000
1.655172,2.482759,-0.000000
1.758621,2.482759,-0.000000
1.862069,2.482759,-0.000000
1.965517,2.482759,0.000000
2.068966,2.482759,0.000000
2.172414,2.482759,-0.000000
2.275862,2.482759,-0.000000
2.379310,2.482759,-0.000000
2.482759,2.482759,-0.000000
2.586207,2.482759,0.000000
2.689655,2.482759,0.000000
2.793103,2.482759,0.000000
2.896552,2.482759,0.000000
3.000000,2.482759,0.000000
0.000000,2.586207,0.000000
0.103448,2.586207,0.000000
0.206897,2.586207,0.000000
0.310345,2.586207,0.000000
0.413793,2.586207,0.000000
0.517241,2.586207,0.000000
0.620690,2.586207,0.000000
0.724138,2.586207,-0.000000
0.827586,2.586207,-0.000000
0.931034,2.586207,-0.000000
1.034483,2.586207,-0.000000
1.137931,2.586207,0.000000
1.241379,2.586207,0.000000
1.344828,2.586207,-0.000000
1.448276,2.586207,-0.000000
1.551724,2.586207,-0.000000
1.655172,2.586207,-0.000000
1.758621,2.586207,0.000000
1.862069,2.586207,0.000000
1.965517,2.586207,-0.000000
2.068966,2.586207,-0.000000
2.172414,2.586207,-0.000000
2.275862,2.586207,-0.000000
2.379310,2.586207,0.000000
2.482759,2.586207,0.000000
2.586207,2.586207,0.000000
2.689655,2.586207,0.000000
2.793103,2.586207,0.000000
2.896552,2.586207,0.000000
3.000000,2.586207,0.000000
0.000000,2.689655,0.000000
0.103448,2.689655,0.000000
0.206897,2.689655,0.000000
0.310345,2.689655,0.000000
0.413793,2.689655,0.000000
0.517241,2.689655,0.000000
0.620690,2.689655,0.000000
0.724138,2.689655,-0.000000
0.827586,2.689655,-0.000000
0.931034,2.689655,-0.000000
1.034483,2.689655,-0.000000
1.137931,2.689655,0.000000
1.241379,2.689655,0.000000
1.344828,2.689655,-0.000000
1.448276,2.689655,-0.000000
1.551724,2.689655,-0.000000
1.655172,2.689655,-0.000000
1.758621,2.689655,0.000000
1.862069,2.689655,0.000000
1.965517,2.689655,-0.000000
2.068966,2.689655,-0.000000
2.172414,2.689655,-0.000000
2.275862,2.689655,-0.000000
2.379310,2.689655,0.000000
2.482759,2.689655,0.000000
2.586207,2.689655,0.000000
2.689655,2.689655,0.000000
2.793103,2.689655,0.000000
2.896552,2.689655,0.000000
3.000000,2.689655,0.000000
0.000000,2.793103,0.000000
0.103448,2.793103,0.000000
0.206897,2.793103,0.000000
0.310345,2.793103,0.000000
0.413793,2.793103,0.000000
0.517241,2.793103,0.000000
0.620690,2.793103,0.000000
0.724138,2.793103,0.000000
0.827586,2.793103,-0.000000
0.931034,2.793103,-0.000000
1.034483,2.793103,-0.000000
1.137931,2.793103,-0.000000
1.241379,2.793103,-0.000000
1.344828,2.793103,0.000000
1.448276,2.793103,0.000000
1.551724,2.793103,0.000000
1.655172,2.793103,0.000000
1.758621,2.793103,-0.000000
1.862069,2.793103,-0.000000
1.965517,2.793103,-0.000000
2.068966,2.793103,-0.000000
2.172414,2.793103,-0.000000
2.275862,2.793103,0.000000
2.379310,2.793103,0.000000
2.482759,2.793103,0.000000
2.586207,2.793103,0.000000
2.689655,2.793103,0.000000
2.793103,2.793103,0.000000
2.896552,2.793103,0.000000
3.000000,2.793103,0.000000
0.000000,2.896552,0.000000
0.103448,2.896552,0.000000
0.206897,2.896552,0.000000
0.310345,2.896552,0.000000
0.413793,2.896552,0.000000
0.517241,2.896552,0.000000
0.620690,2.896552,0.000000
0.724138,2.896552,0.000000
0.827586,2.896552,0.000000
0.931034,2.896552,-0.000000
1.034483,2.896552,-0.000000
1.137931,2.896552,-0.000000
1.241379,2.896552,-0.000000
1.344828,2.896552,0.000000
1.448276,2.896552,0.000000
1.551724,2.896552,0.000000
1.655172,2.896552,0.000000
1.758621,2.896552,-0.000000
1.862069,2.896552,-0.000000
1.965517,2.896552,-0.000000
2.068966,2.896552,-0.000000
2.172414,2.896552,0.000000
2.275862,2.896552,0.000000
2.379310,2.896552,0.000000
2.482759,2.896552,0.000000
2.586207,2.896552,0.000000
2.689655,2.896552,0.000000
2.793103,2.896552,0.000000
2.896552,2.896552,0.000000
3.000000,2.896552,0.000000
0.000000,3.000000,0.000000
0.103448,3.000000,0.000000
0.206897,3.000000,0.000000
0.310345,3.000000,0.000000
0.413793,3.000000,0.000000
0.517241,3.000000,0.000000
0.620690,3.000000,0.000000
0.724138,3.000000,0.000000
0.827586,3.000000,0.000000
0.931034,3.000000,0.000000
1.034483,3.000000,-0.000000
1.137931,3.000000,-0.000000
1.241379,3.000000,-0.000000
1.344828,3.000000,-0.000000
1.448276,3.000000,-0.000000
1.551724,3.000000,-0.000000
1.655172,3.000000,-0.000000
1.758621,3.000000,-0.000000
1.862069,3.000000,-0.000000
1.965517,3.000000,-0.000000
2.068966,3.000000,0.000000
2.172414,3.000000,0.000000
2.275862,3.000000,0.000000
2.379310,3.000000,0.000000
2.482759,3.000000,0.000000
2.586207,3.000000,0.000000
2.689655,3.000000,0.000000
2.793103,3.000000,0.000000
2.896552,3.000000,0.000000
3.000000,3.000000,0.000000


==> PGFPlots/error2d-3.csv <==
0.000000,0.000000,0.000000
0.103448,0.000000,0.000000
0.206897,0.000000,0.000000
0.310345,0.000000,0.000000
0.413793,0.000000,0.000000
0.517241,0.000000,0.000000
0.620690,0.000000,0.000000
0.724138,0.000000,0.000000
0.827586,0.000000,0.000000
0.931034,0.000000,-0.000000
1.034483,0.000000,-0.000000
1.137931,0.000000,-0.000000
1.241379,0.000000,-0.000000
1.344828,0.000000,-0.000000
1.448276,0.000000,0.000000
1.551724,0.000000,0.000000
1.655172,0.000000,-0.000000
1.758621,0.000000,-0.000000
1.862069,0.000000,-0.000000
1.965517,0.000000,-0.000000
2.068966,0.000000,-0.000000
2.172414,0.000000,0.000000
2.275862,0.000000,0.000000
2.379310,0.000000,0.000000
2.482759,0.000000,0.000000
2.586207,0.000000,0.000000
2.689655,0.000000,0.000000
2.793103,0.000000,0.000000
2.896552,0.000000,0.000000
3.000000,0.000000,0.000000
0.000000,0.103448,0.000000
0.103448,0.103448,0.000000
0.206897,0.103448,0.000000
0.310345,0.103448,0.000000
0.413793,0.103448,0.000000
0.517241,0.103448,0.000000
0.620690,0.103448,0.000000
0.724138,0.103448,0.000000
0.827586,0.103448,0.000000
0.931034,0.103448,-0.000000
1.034483,0.103448,-0.000000
1.137931,0.103448,-0.000000
1.241379,0.103448,-0.000000
1.344828,0.103448,0.000000
1.448276,0.103448,0.000000
1.551724,0.103448,0.000000
1.655172,0.103448,0.000000
1.758621,0.103448,-0.000000
1.862069,0.103448,-0.000000
1.965517,0.103448,-0.000000
2.068966,0.103448,-0.000000
2.172414,0.103448,0.000000
2.275862,0.103448,0.000000
2.379310,0.103448,0.000000
2.482759,0.103448,0.000000
2.586207,0.103448,0.000000
2.689655,0.103448,0.000000
2.793103,0.103448,0.000000
2.896552,0.103448,0.000000
3.000000,0.103448,0.000000
0.000000,0.206897,0.000000
0.103448,0.206897,0.000000
0.206897,0.206897,0.000000
0.310345,0.206897,0.000000
0.413793,0.206897,0.000000
0.517241,0.206897,0.000000
0.620690,0.206897,0.000000
0.724138,0.206897,0.000000
0.827586,0.206897,-0.000000
0.931034,0.206897,-0.000000
1.034483,0.206897,-0.000000
1.137931,0.206897,-0.000000
1.241379,0.206897,-0.000000
1.344828,0.206897,0.000000
1.448276,0.206897,0.000000
1.551724,0.206897,0.000000
1.655172,0.206897,0.000000
1.758621,0.206897,-0.000000
1.862069,0.206897,-0.000000
1.965517,0.206897,-0.000000
2.068966,0.206897,-0.000000
2.172414,0.206897,-0.000000
2.275862,0.206897,0.000000
2.379310,0.206897,0.000000
2.482759,0.206897,0.000000
2.586207,0.206897,0.000000
2.689655,0.206897,0.000000
2.793103,0.206897,0.000000
2.896552,0.206897,0.000000
3.000000,0.206897,0.000000
0.000000,0.310345,0.000000
0.103448,0.310345,0.000000
0.206897,0.310345,0.000000
0.310345,0.310345,0.000000
0.413793,0.310345,0.000000
0.517241,0.310345,0.000000
0.620690,0.310345,0.000000
0.724138,0.310345,-0.000000
0.827586,0.310345,-0.000000
0.931034,0.310345,-0.000000
1.034483,0.310345,-0.000000
1.137931,0.310345,0.000000
1.241379,0.310345,0.000000
1.344828,0.310345,-0.000000
1.448276,0.310345,-0.000000
1.551724,0.310345,-0.000000
1.655172,0.310345,-0.000000
1.758621,0.310345,0.000000
1.862069,0.310345,0.000000
1.965517,0.310345,-0.000000
2.068966,0.310345,-0.000000
2.172414,0.310345,-0.000000
2.275862,0.310345,-0.000000
2.379310,0.310345,0.000000
2.482759,0.310345,0.000000
2.586207,0.310345,0.000000
2.689655,0.310345,0.000000
2.793103,0.310345,0.000000
2.896552,0.310345,0.000000
3.000000,0.310345,0.000000
0.000000,0.413793,0.000000
0.103448,0.413793,0.000000
0.206897,0.413793,0.000000
0.310345,0.413793,0.000000
0.413793,0.413793,0.000000
0.517241,0.413793,0.000000
0.620690,0.413793,-0.000000
0.724138,0.413793,-0.000000
0.827586,0.413793,-0.000000
0.931034,0.413793,-0.000000
1.034483,0.413793,-0.000000
1.137931,0.413793,0.000000
1.241379,0.413793,0.000000
1.344828,0.413793,-0.000000
1.448276,0.413793,-0.000000
1.551724,0.413793,-0.000000
1.655172,0.413793,-0.000000
1.758621,0.413793,0.000000
1.862069,0.413793,0.000000
1.965517,0.413793,-0.000000
2.068966,0.413793,-0.000000
2.172414,0.413793,-0.000000
2.275862,0.413793,-0.000000
2.379310,0.413793,-0.000000
2.482759,0.413793,0.000000
2.586207,0.413793,0.000000
2.689655,0.413793,0.000000
2.793103,0.413793,0.000000
2.896552,0.413793,0.000000
3.000000,0.413793,0.000000
0.000000,0.517241,0.000000
0.103448,0.517241,0.000000
0.206897,0.517241,0.000000
0.310345,0.517241,0.000000
0.413793,0.517241,0.000000
0.517241,0.517241,-0.000000
0.620690,0.517241,-0.000000
0.724138,0.517241,-0.000000
0.827586,0.517241,-0.000000
0.931034,0.517241,-0.000000
1.034483,0.517241,0.000000
1.137931,0.517241,-0.000000
1.241379,0.517241,-0.000000
1.344828,0.517241,-0.000000
1.448276,0.517241,0.000000
1.551724,0.517241,0.000000
1.655172,0.517241,-0.000000
1.758621,0.517241,-0.000000
1.862069,0.517241,-0.000000
1.965517,0.517241,0.000000
2.068966,0.517241,-0.000000
2.172414,0.517241,-0.000000
2.275862,0.517241,-0.000000
2.379310,0.517241,-0.000000
2.482759,0.517241,-0.000000
2.586207,0.517241,0.000000
2.689655,0.517241,0.000000
2.793103,0.517241,0.000000
2.896552,0.517241,0.000000
3.000000,0.517241,0.000000
0.000000,0.620690,0.000000
0.103448,0.620690,0.000000
0.206897,0.620690,0.000000
0.310345,0.620690,0.000000
0.413793,0.620690,-0.000000
0.517241,0.620690,-0.000000
0.620690,0.620690,-0.000000
0.724138,0.620690,-0.000000
0.827586,0.620690,0.000000
0.931034,0.620690,-0.000000
1.034483,0.620690,0.000000
1.137931,0.620690,-0.000000
1.241379,0.620690,-0.000000
1.344828,0.620690,0.000000
1.448276,0.620690,0.000001
1.551724,0.620690,0.000001
1.655172,0.620690,0.000000
1.758621,0.620690,-0.000000
1.862069,0.620690,-0.000000
1.965517,0.620690,0.000000
2.068966,0.620690,-0.000000
2.172414,0.620690,0.000000
2.275862,0.620690,-0.000000
2.379310,0.620690,-0.000000
2.482759,0.620690,-0.000000
2.586207,0.620690,-0.000000
2.689655,0.620690,0.000000
2.793103,0.620690,0.000000
2.896552,0.620690,0.000000
3.000000,0.620690,0.000000
0.000000,0.724138,0.000000
0.103448,0.724138,0.000000
0.206897,0.724138,0.000000
0.310345,0.724138,-0.000000
0.413793,0.724138,-0.000000
0.517241,0.724138,-0.000000
0.620690,0.724138,-0.000000
0.724138,0.724138,-0.000000
0.827586,0.724138,0.000000
0.931034,0.724138,0.000000
1.034483,0.724138,0.000000
1.137931,0.724138,-0.000000
1.241379,0.724138,-0.000001
1.344828,0.724138,0.000002
1.448276,0.724138,0.000007
1.551724,0.724138,0.000007
1.655172,0.724138,0.000002
1.758621,0.724138,-0.000001
1.862069,0.724138,-0.000000
1.965517,0.724138,0.000000
2.068966,0.724138,0.000000
2.172414,0.724138,0.000000
2.275862,0.724138,-0.000000
2.379310,0.724138,-0.000000
2.482759,0.724138,-0.000000
2.586207,0.724138,-0.000000
2.689655,0.724138,-0.000000
2.793103,0.724138,0.000000
2.896552,0.724138,0.000000
3.000000,0.724138,0.000000
0.000000,0.827586,0.000000
0.103448,0.827586,0.000000
0.206897,0.827586,-0.000000
0.310345,0.827586,-0.000000
0.413793,0.827586,-0.000000
0.517241,0.827586,-0.000000
0.620690,0.827586,0.000000
0.724138,0.827586,0.000000
0.827586,0.827586,-0.000000
0.931034,0.827586,-0.000000
1.034483,0.827586,-0.000000
1.137931,0.827586,0.000002
1.241379,0.827586,0.000003
1.344828,0.827586,-0.000008
1.448276,0.827586,-0.000034
1.551724,0.827586,-0.000034
1.655172,0.827586,-0.000008
1.758621,0.827586,0.000003
1.862069,0.827586,0.000002
1.965517,0.827586,-0.000000
2.068966,0.827586,-0.000000
2.172414,0.827586,-0.000000
2.275862,0.827586,0.000000
2.379310,0.827586,0.000000
2.482759,0.827586,-0.000000
2.586207,0.827586,-0.000000
2.689655,0.827586,-0.000000
2.793103,0.827586,-0.000000
2.896552,0.827586,0.000000
3.000000,0.827586,0.000000
0.000000,0.931034,-0.000000
0.103448,0.931034,-0.000000
0.206897,0.931034,-0.000000
0.310345,0.931034,-0.000000
0.413793,0.931034,-0.000000
0.517241,0.931034,-0.000000
0.620690,0.931034,-0.000000
0.724138,0.931034,0.000000
0.827586,0.931034,-0.000000
0.931034,0.931034,0.000000
1.034483,0.931034,-0.000001
1.137931,0.931034,0.000004
1.241379,0.931034,0.000004
1.344828,0.931034,-0.000018
1.448276,0.931034,-0.000048
1.551724,0.931034,-0.000048
1.655172,0.931034,-0.000018
1.758621,0.931034,0.000004
1.862069,0.931034,0.000004
1.965517,0.931034,-0.000001
2.068966,0.931034,0.000000
2.172414,0.931034,-0.000000
2.275862,0.931034,0.000000
2.379310,0.931034,-0.000000
2.482759,0.931034,-0.000000
2.586207,0.931034,-0.000000
2.689655,0.931034,-0.000000
2.793103,0.931034,-0.000000
2.896552,0.931034,-0.000000
3.000000,0.931034,-0.000000
0.000000,1.034483,-0.000000
0.103448,1.034483,-0.000000
0.206897,1.034483,-0.000000
0.310345,1.034483,-0.000000
0.413793,1.034483,-0.000000
0.517241,1.034483,0.000000
0.620690,1.034483,0.000000
0.724138,1.034483,0.000000
0.827586,1.034483,-0.000000
0.931034,1.034483,-0.000001
1.034483,1.034483,0.000004
1.137931,1.034483,0.000003
1.241379,1.034483,0.000003
1.344828,1.034483,-0.000081
1.448276,1.034483,0.000016
1.551724,1.034483,0.000016
1.655172,1.034483,-0.000081
1.758621,1.034483,0.000003
1.862069,1.034483,0.000003
1.965517,1.034483,0.000004
2.068966,1.034483,-0.000001
2.172414,1.034483,-0.000000
2.275862,1.034483,0.000000
2.379310,1.034483,0.000000
2.482759,1.034483,0.000000
2.586207,1.034483,-0.000000
2.689655,1.034483,-0.000000
2.793103,1.034483,-0.000000
2.896552,1.034483,-0.000000
3.000000,1.034483,-0.000000
0.000000,1.137931,-0.000000
0.103448,1.137931,-0.000000
0.206897,1.137931,-0.000000
0.310345,1.137931,0.000000
0.413793,1.137931,0.000000
0.517241,1.137931,-0.000000
0.620690,1.137931,-0.000000
0.724138,1.137931,-0.000000
0.827586,1.137931,0.000002
0.931034,1.137931,0.000004
1.034483,1.137931,0.000003
1.137931,1.137931,-0.000107
1.241379,1.137931,-0.000133
1.344828,1.137931,0.000864
1.448276,1.137931,0.002690
1.551724,1.137931,0.002690
1.655172,1.137931,0.000864
1.758621,1.137931,-0.000133
1.862069,1.137931,-0.000107
1.965517,1.137931,0.000003
2.068966,1.137931,0.000004
2.172414,1.137931,0.000002
2.275862,1.137931,-0.000000
2.379310,1.137931,-0.000000
2.482759,1.137931,-0.000000
2.586207,1.137931,0.000000
2.689655,1.137931,0.000000
2.793103,1.137931,-0.000000
2.896552,1.137931,-0.000000
3.000000,1.137931,-0.000000
0.000000,1.241379,-0.000000
0.103448,1.241379,-0.000000
0.206897,1.241379,-0.000000
0.310345,1.241379,0.000000
0.413793,1.241379,0.000000
0.517241,1.241379,-0.000000
0.620690,1.241379,-0.000000
0.724138,1.241379,-0.000001
0.827586,1.241379,0.000003
0.931034,1.241379,0.000004
1.034483,1.241379,0.000003
1.137931,1.241379,-0.000133
1.241379,1.241379,-0.000256
1.344828,1.241379,0.001842
1.448276,1.241379,0.003716
1.551724,1.241379,0.003716
1.655172,1.241379,0.001842
1.758621,1.241379,-0.000256
1.862069,1.241379,-0.000133
1.965517,1.241379,0.000003
2.068966,1.241379,0.000004
2.172414,1.241379,0.000003
2.275862,1.241379,-0.000001
2.379310,1.241379,-0.000000
2.482759,1.241379,-0.000000
2.586207,1.241379,0.000000
2.689655,1.241379,0.000000
2.793103,1.241379,-0.000000
2.896552,1.241379,-0.000000
3.000000,1.241379,-0.000000
0.000000,1.344828,-0.000000
0.103448,1.344828,0.000000
0.206897,1.344828,0.000000
0.310345,1.344828,-0.000000
0.413793,1.344828,-0.000000
0.517241,1.344828,-0.000000
0.620690,1.344828,0.000000
0.724138,1.344828,0.000002
0.827586,1.344828,-0.000008
0.931034,1.344828,-0.000018
1.034483,1.344828,-0.000081
1.137931,1.344828,0.000864
1.241379,1.344828,0.001842
1.344828,1.344828,-0.012642
1.448276,1.344828,-0.045091
1.551724,1.344828,-0.045091
1.655172,1.344828,-0.012642
1.758621,1.344828,0.001842
1.862069,1.344828,0.000864
1.965517,1.344828,-0.000081
2.068966,1.344828,-0.000018
2.172414,1.344828,-0.000008
2.275862,1.344828,0.000002
2.379310,1.344828,0.000000
2.482759,1.344828,-0.000000
2.586207,1.344828,-0.000000
2.689655,1.344828,-0.000000
2.793103,1.344828,0.000000
2.896552,1.344828,0.000000
3.000000,1.344828,-0.000000
0.000000,1.448276,0.000000
0.103448,1.448276,0.000000
0.206897,1.448276,0.000000
0.310345,1.448276,-0.000000
0.413793,1.448276,-0.000000
0.517241,1.448276,0.000000
0.620690,1.448276,0.000001
0.724138,1.448276,0.000007
0.827586,1.448276,-0.000034
0.931034,1.448276,-0.000048
1.034483,1.448276,0.000016
1.137931,1.448276,0.002690
1.241379,1.448276,0.003716
1.344828,1.448276,-0.045091
1.448276,1.448276,0.006175
1.551724,1.448276,0.006175
1.655172,1.448276,-0.045091
1.758621,1.448276,0.003716
1.862069,1.448276,0.002690
1.965517,1.448276,0.000016
2.068966,1.448276,-0.000048
2.172414,1.448276,-0.000034
2.275862,1.448276,0.000007
2.379310,1.448276,0.000001
2.482759,1.448276,0.000000
2.586207,1.448276,-0.000000
2.689655,1.448276,-0.000000
2.793103,1.448276,0.000000
2.896552,1.448276,0.000000
3.000000,1.448276,0.000000
0.000000,1.551724,0.000000
0.103448,1.551724,0.000000
0.206897,1.551724,0.000000
0.310345,1.551724,-0.000000
0.413793,1.551724,-0.000000
0.517241,1.551724,0.000000
0.620690,1.551724,0.000001
0.724138,1.551724,0.000007
0.827586,1.551724,-0.000034
0.931034,1.551724,-0.000048
1.034483,1.551724,0.000016
1.137931,1.551724,0.002690
1.241379,1.551724,0.003716
1.344828,1.551724,-0.045091
1.448276,1.551724,0.006175
1.551724,1.551724,0.006175
1.655172,1.551724,-0.045091
1.758621,1.551724,0.003716
1.862069,1.551724,0.002690
1.965517,1.551724,0.000016
2.068966,1.551724,-0.000048
2.172414,1.551724,-0.000034
2.275862,1.551724,0.000007
2.379310,1.551724,0.000001
2.482759,1.551724,0.000000
2.586207,1.551724,-0.000000
2.689655,1.551724,-0.000000
2.793103,1.551724,0.000000
2.896552,1.551724,0.000000
3.000000,1.551724,0.000000
0.000000,1.655172,-0.000000
0.103448,1.655172,0.000000
0.206897,1.655172,0.000000
0.310345,1.655172,-0.000000
0.413793,1.655172,-0.000000
0.517241,1.655172,-0.000000
0.620690,1.655172,0.000000
0.724138,1.655172,0.000002
0.827586,1.655172,-0.000008
0.931034,1.655172,-0.000018
1.034483,1.655172,-0.000081
1.137931,1.655172,0.000864
1.241379,1.655172,0.001842
1.344828,1.655172,-0.012642
1.448276,1.655172,-0.045091
1.551724,1.655172,-0.045091
1.655172,1.655172,-0.012642
1.758621,1.655172,0.001842
1.862069,1.655172,0.000864
1.965517,1.655172,-0.000081
2.068966,1.655172,-0.000018
2.172414,1.655172,-0.000008
2.275862,1.655172,0.000002
2.379310,1.655172,0.000000
2.482759,1.655172,-0.000000
2.586207,1.655172,-0.000000
2.689655,1.655172,-0.000000
2.793103,1.655172,0.000000
2.896552,1.655172,0.000000
3.000000,1.655172,-0.000000
0.000000,1.758621,-0.000000
0.103448,1.758621,-0.000000
0.206897,1.758621,-0.000000
0.310345,1.758621,0.000000
0.413793,1.758621,0.000000
0.517241,1.758621,-0.000000
0.620690,1.758621,-0.000000
0.724138,1.758621,-0.000001
0.827586,1.758621,0.000003
0.931034,1.758621,0.000004
1.034483,1.758621,0.000003
1.137931,1.758621,-0.000133
1.241379,1.758621,-0.000256
1.344828,1.758621,0.001842
1.448276,1.758621,0.003716
1.551724,1.758621,0.003716
1.655172,1.758621,0.001842
1.758621,1.758621,-0.000256
1.862069,1.758621,-0.000133
1.965517,1.758621,0.000003
2.068966,1.758621,0.000004
2.172414,1.758621,0.000003
2.275862,1.758621,-0.000001
2.379310,1.758621,-0.000000
2.482759,1.758621,-0.000000
2.586207,1.758621,0.000000
2.689655,1.758621,0.000000
2.793103,1.758621,-0.000000
2.896552,1.758621,-0.000000
3.000000,1.758621,-0.000000
0.000000,1.862069,-0.000000
0.103448,1.862069,-0.000000
0.206897,1.862069,-0.000000
0.310345,1.862069,0.000000
0.413793,1.862069,0.000000
0.517241,1.862069,-0.000000
0.620690,1.862069,-0.000000
0.724138,1.862069,-0.000000
0.827586,1.862069,0.000002
0.931034,1.862069,0.000004
1.034483,1.862069,0.000003
1.137931,1.862069,-0.000107
1.241379,1.862069,-0.000133
1.344828,1.862069,0.000864
1.448276,1.862069,0.002690
1.551724,1.862069,0.002690
1.655172,1.862069,0.000864
1.758621,1.862069,-0.000133
1.862069,1.862069,-0.000107
1.965517,1.862069,0.000003
2.068966,1.862069,0.000004
2.172414,1.862069,0.000002
2.275862,1.862069,-0.000000
2.379310,1.862069,-0.000000
2.482759,1.862069,-0.000000
2.586207,1.862069,0.000000
2.689655,1.862069,0.000000
2.793103,1.862069,-0.000000
2.896552,1.862069,-0.000000
3.000000,1.862069,-0.000000
0.000000,1.965517,-0.000000
0.103448,1.965517,-0.000000
0.206897,1.965517,-0.000000
0.310345,1.965517,-0.000000
0.413793,1.965517,-0.000000
0.517241,1.965517,0.000000
0.620690,1.965517,0.000000
0.724138,1.965517,0.000000
0.827586,1.965517,-0.000000
0.931034,1.965517,-0.000001
1.034483,1.965517,0.000004
1.137931,1.965517,0.000003
1.241379,1.965517,0.000003
1.344828,1.965517,-0.000081
1.448276,1.965517,0.000016
1.551724,1.965517,0.000016
1.655172,1.965517,-0.000081
1.758621,1.965517,0.000003
1.862069,1.965517,0.000003
1.965517,1.965517,0.000004
2.068966,1.965517,-0.000001
2.172414,1.965517,-0.000000
2.275862,1.965517,0.000000
2.379310,1.965517,0.000000
2.482759,1.965517,0.000000
2.586207,1.965517,-0.000000
2.689655,1.965517,-0.000000
2.793103,1.965517,-0.000000
2.896552,1.965517,-0.000000
3.000000,1.965517,-0.000000
0.000000,2.068966,-0.000000
0.103448,2.068966,-0.000000
0.206897,2.068966,-0.000000
0.310345,2.068966,-0.000000
0.413793,2.068966,-0.000000
0.517241,2.068966,-0.000000
0.620690,2.068966,-0.000000
0.724138,2.068966,0.000000
0.827586,2.068966,-0.000000
0.931034,2.068966,0.000000
1.034483,2.068966,-0.000001
1.137931,2.068966,0.000004
1.241379,2.068966,0.000004
1.344828,2.068966,-0.000018
1.448276,2.068966,-0.000048
1.551724,2.068966,-0.000048
1.655172,2.068966,-0.000018
1.758621,2.068966,0.000004
1.862069,2.068966,0.000004
1.965517,2.068966,-0.000001
2.068966,2.068966,0.000000
2.172414,2.068966,-0.000000
2.275862,2.068966,0.000000
2.379310,2.068966,-0.000000
2.482759,2.068966,-0.000000
2.586207,2.068966,-0.000000
2.689655,2.068966,-0.000000
2.793103,2.068966,-0.000000
2.896552,2.068966,-0.000000
3.000000,2.068966,-0.000000
0.000000,2.172414,0.000000
0.103448,2.172414,0.000000
0.206897,2.172414,-0.000000
0.310345,2.172414,-0.000000
0.413793,2.172414,-0.000000
0.517241,2.172414,-0.000000
0.620690,2.172414,0.000000
0.724138,2.172414,0.000000
0.827586,2.172414,-0.000000
0.931034,2.172414,-0.000000
1.034483,2.172414,-0.000000
1.137931,2.172414,0.000002
1.241379,2.172414,0.000003
1.344828,2.172414,-0.000008
1.448276,2.172414,-0.000034
1.551724,2.172414,-0.000034
1.655172,2.172414,-0.000008
1.758621,2.172414,0.000003
1.862069,2.172414,0.000002
1.965517,2.172414,-0.000000
2.068966,2.172414,-0.000000
2.172414,2.172414,-0.000000
2.275862,2.172414,0.000000
2.379310,2.172414,0.000000
2.482759,2.172414,-0.000000
2.586207,2.172414,-0.000000
2.689655,2.172414,-0.000000
2.793103,2.172414,-0.000000
2.896552,2.172414,0.000000
3.000000,2.172414,0.000000
0.000000,2.275862,0.000000
0.103448,2.275862,0.000000
0.206897,2.275862,0.000000
0.310345,2.275862,-0.000000
0.413793,2.275862,-0.000000
0.517241,2.275862,-0.000000
0.620690,2.275862,-0.000000
0.724138,2.275862,-0.000000
0.827586,2.275862,0.000000
0.931034,2.275862,0.000000
1.034483,2.275862,0.000000
1.137931,2.275862,-0.000000
1.241379,2.275862,-0.000001
1.344828,2.275862,0.000002
1.448276,2.275862,0.000007
1.551724,2.275862,0.000007
1.655172,2.275862,0.000002
1.758621,2.275862,-0.000001
1.862069,2.275862,-0.000000
1.965517,2.275862,0.000000
2.068966,2.275862,0.000000
2.172414,2.275862,0.000000
2.275862,2.275862,-0.000000
2.379310,2.275862,-0.000000
2.482759,2.275862,-0.000000
2.586207,2.275862,-0.000000
2.689655,2.275862,-0.000000
2.793103,2.275862,0.000000
2.896552,2.275862,0.000000
3.000000,2.275862,0.000000
0.000000,2.379310,0.000000
0.103448,2.379310,0.000000
0.206897,2.379310,0.000000
0.310345,2.379310,0.000000
0.413793,2.379310,-0.000000
0.517241,2.379310,-0.000000
0.620690,2.379310,-0.000000
0.724138,2.379310,-0.000000
0.827586,2.379310,0.000000
0.931034,2.379310,-0.000000
1.034483,2.379310,0.000000
1.137931,2.379310,-0.000000
1.241379,2.379310,-0.000000
1.344828,2.379310,0.000000
1.448276,2.379310,0.000001
1.551724,2.379310,0.000001
1.655172,2.379310,0.000000
1.758621,2.379310,-0.000000
1.862069,2.379310,-0.000000
1.965517,2.379310,0.000000
2.068966,2.379310,-0.000000
2.172414,2.379310,0.000000
2.275862,2.379310,-0.000000
2.379310,2.379310,-0.000000
2.482759,2.379310,-0.000000
2.586207,2.379310,-0.000000
2.689655,2.379310,0.000000
2.793103,2.379310,0.000000
2.896552,2.379310,0.000000
3.000000,2.379310,0.000000
0.000000,2.482759,0.000000
0.103448,2.482759,0.000000
0.206897,2.482759,0.000000
0.310345,2.482759,0.000000
0.413793,2.482759,0.000000
0.517241,2.482759,-0.000000
0.620690,2.482759,-0.000000
0.724138,2.482759,-0.000000
0.827586,2.482759,-0.000000
0.931034,2.482759,-0.000000
1.034483,2.482759,0.000000
1.137931,2.482759,-0.000000
1.241379,2.482759,-0.000000
1.344828,2.482759,-0.000000
1.448276,2.482759,0.000000
1.551724,2.482759,0.000000
1.655172,2.482759,-0.000000
1.758621,2.482759,-0.000000
1.862069,2.482759,-0.000000
1.965517,2.482759,0.000000
2.068966,2.482759,-0.000000
2.172414,2.482759,-0.000000
2.275862,2.482759,-0.000000
2.379310,2.482759,-0.000000
2.482759,2.482759,-0.000000
2.586207,2.482759,0.000000
2.689655,2.482759,0.000000
2.793103,2.482759,0.000000
2.896552,2.482759,0.000000
3.000000,2.482759,0.000000
0.000000,2.586207,0.000000
0.103448,2.586207,0.000000
0.206897,2.586207,0.000000
0.310345,2.586207,0.000000
0.413793,2.586207,0.000000
0.517241,2.586207,0.000000
0.620690,2.586207,-0.000000
0.724138,2.586207,-0.000000
0.827586,2.586207,-0.000000
0.931034,2.586207,-0.000000
1.034483,2.586207,-0.000000
1.137931,2.586207,0.000000
1.241379,2.586207,0.000000
1.344828,2.586207,-0.000000
1.448276,2.586207,-0.000000
1.551724,2.586207,-0.000000
1.655172,2.586207,-0.000000
1.758621,2.586207,0.000000
1.862069,2.586207,0.000000
1.965517,2.586207,-0.000000
2.068966,2.586207,-0.000000
2.172414,2.586207,-0.000000
2.275862,2.586207,-0.000000
2.379310,2.586207,-0.000000
2.482759,2.586207,0.000000
2.586207,2.586207,0.000000
2.689655,2.586207,0.000000
2.793103,2.586207,0.000000
2.896552,2.586207,0.000000
3.000000,2.586207,0.000000
0.000000,2.689655,0.000000
0.103448,2.689655,0.000000
0.206897,2.689655,0.000000
0.310345,2.689655,0.000000
0.413793,2.689655,0.000000
0.517241,2.689655,0.000000
0.620690,2.689655,0.000000
0.724138,2.689655,-0.000000
0.827586,2.689655,-0.000000
0.931034,2.689655,-0.000000
1.034483,2.689655,-0.000000
1.137931,2.689655,0.000000
1.241379,2.689655,0.000000
1.344828,2.689655,-0.000000
1.448276,2.689655,-0.000000
1.551724,2.689655,-0.000000
1.655172,2.689655,-0.000000
1.758621,2.689655,0.000000
1.862069,2.689655,0.000000
1.965517,2.689655,-0.000000
2.068966,2.689655,-0.000000
2.172414,2.689655,-0.000000
2.275862,2.689655,-0.000000
2.379310,2.689655,0.000000
2.482759,2.689655,0.000000
2.586207,2.689655,0.000000
2.689655,2.689655,0.000000
2.793103,2.689655,0.000000
2.896552,2.689655,0.000000
3.000000,2.689655,0.000000
0.000000,2.793103,0.000000
0.103448,2.793103,0.000000
0.206897,2.793103,0.000000
0.310345,2.793103,0.000000
0.413793,2.793103,0.000000
0.517241,2.793103,0.000000
0.620690,2.793103,0.000000
0.724138,2.793103,0.000000
0.827586,2.793103,-0.000000
0.931034,2.793103,-0.000000
1.034483,2.793103,-0.000000
1.137931,2.793103,-0.000000
1.241379,2.793103,-0.000000
1.344828,2.793103,0.000000
1.448276,2.793103,0.000000
1.551724,2.793103,0.000000
1.655172,2.793103,0.000000
1.758621,2.793103,-0.000000
1.862069,2.793103,-0.000000
1.965517,2.793103,-0.000000
2.068966,2.793103,-0.000000
2.172414,2.793103,-0.000000
2.275862,2.793103,0.000000
2.379310,2.793103,0.000000
2.482759,2.793103,0.000000
2.586207,2.793103,0.000000
2.689655,2.793103,0.000000
2.793103,2.793103,0.000000
2.896552,2.793103,0.000000
3.000000,2.793103,0.000000
0.000000,2.896552,0.000000
0.103448,2.896552,0.000000
0.206897,2.896552,0.000000
0.310345,2.896552,0.000000
0.413793,2.896552,0.000000
0.517241,2.896552,0.000000
0.620690,2.896552,0.000000
0.724138,2.896552,0.000000
0.827586,2.896552,0.000000
0.931034,2.896552,-0.000000
1.034483,2.896552,-0.000000
1.137931,2.896552,-0.000000
1.241379,2.896552,-0.000000
1.344828,2.896552,0.000000
1.448276,2.896552,0.000000
1.551724,2.896552,0.000000
1.655172,2.896552,0.000000
1.758621,2.896552,-0.000000
1.862069,2.896552,-0.000000
1.965517,2.896552,-0.000000
2.068966,2.896552,-0.000000
2.172414,2.896552,0.000000
2.275862,2.896552,0.000000
2.379310,2.896552,0.000000
2.482759,2.896552,0.000000
2.586207,2.896552,0.000000
2.689655,2.896552,0.000000
2.793103,2.896552,0.000000
2.896552,2.896552,0.000000
3.000000,2.896552,0.000000
0.000000,3.000000,0.000000
0.103448,3.000000,0.000000
0.206897,3.000000,0.000000
0.310345,3.000000,0.000000
0.413793,3.000000,0.000000
0.517241,3.000000,0.000000
0.620690,3.000000,0.000000
0.724138,3.000000,0.000000
0.827586,3.000000,0.000000
0.931034,3.000000,-0.000000
1.034483,3.000000,-0.000000
1.137931,3.000000,-0.000000
1.241379,3.000000,-0.000000
1.344828,3.000000,-0.000000
1.448276,3.000000,0.000000
1.551724,3.000000,0.000000
1.655172,3.000000,-0.000000
1.758621,3.000000,-0.000000
1.862069,3.000000,-0.000000
1.965517,3.000000,-0.000000
2.068966,3.000000,-0.000000
2.172414,3.000000,0.000000
2.275862,3.000000,0.000000
2.379310,3.000000,0.000000
2.482759,3.000000,0.000000
2.586207,3.000000,0.000000
2.689655,3.000000,0.000000
2.793103,3.000000,0.000000
2.896552,3.000000,0.000000
3.000000,3.000000,0.000000


==> PGFPlots/error4on10-0.3.csv <==
0.000000000,-0.000000000
0.020040080,-0.000000000
0.040080160,-0.000000000
0.060120240,-0.000000000
0.080160321,0.000000000
0.100200401,0.000000000
0.120240481,0.000000000
0.140280561,0.000000000
0.160320641,-0.000000000
0.180360721,-0.000000000
0.200400802,-0.000000000
0.220440882,-0.000000000
0.240480962,-0.000000000
0.260521042,0.000000000
0.280561122,0.000000000
0.300601202,0.000000000
0.320641283,0.000000000
0.340681363,0.000000000
0.360721443,-0.000000000
0.380761523,-0.000000000
0.400801603,-0.000000000
0.420841683,-0.000000000
0.440881764,-0.000000000
0.460921844,0.000000000
0.480961924,0.000000000
0.501002004,0.000000000
0.521042084,0.000000000
0.541082164,0.000000000
0.561122244,-0.000000000
0.581162325,-0.000000000
0.601202405,-0.000000000
0.621242485,-0.000000000
0.641282565,-0.000000000
0.661322645,0.000000000
0.681362725,0.000000000
0.701402806,0.000000000
0.721442886,0.000000000
0.741482966,0.000000000
0.761523046,-0.000000000
0.781563126,-0.000000000
0.801603206,-0.000000000
0.821643287,-0.000000000
0.841683367,-0.000000000
0.861723447,0.000000000
0.881763527,0.000000001
0.901803607,0.000000001
0.921843687,0.000000001
0.941883768,0.000000000
0.961923848,-0.000000000
0.981963928,-0.000000001
1.002004008,-0.000000001
1.022044088,-0.000000001
1.042084168,-0.000000000
1.062124248,0.000000000
1.082164329,0.000000000
1.102204409,0.000000000
1.122244489,0.000000000
1.142284569,0.000000000
1.162324649,-0.000000001
1.182364729,-0.000000002
1.202404810,-0.000000002
1.222444890,-0.000000001
1.242484970,-0.000000000
1.262525050,0.000000001
1.282565130,0.000000002
1.302605210,0.000000003
1.322645291,0.000000003
1.342685371,0.000000001
1.362725451,-0.000000000
1.382765531,-0.000000001
1.402805611,-0.000000001
1.422845691,-0.000000001
1.442885772,-0.000000000
1.462925852,0.000000003
1.482965932,0.000000005
1.503006012,0.000000005
1.523046092,0.000000004
1.543086172,0.000000001
1.563126253,-0.000000003
1.583166333,-0.000000007
1.603206413,-0.000000009
1.623246493,-0.000000008
1.643286573,-0.000000003
1.663326653,0.000000001
1.683366733,0.000000002
1.703406814,0.000000002
1.723446894,0.000000002
1.743486974,0.000000000
1.763527054,-0.000000002
1.783567134,-0.000000000
1.803607214,0.000000000
1.823647295,-0.000000002
1.843687375,-0.000000001
1.863727455,0.000000002
1.883767535,0.000000001
1.903807615,-0.000000000
1.923847695,0.000000002
1.943887776,0.000000002
1.963927856,-0.000000001
1.983967936,-0.000000000
2.004008016,0.000000001
2.024048096,-0.000000002
2.044088176,-0.000000000
2.064128257,0.000000006
2.084168337,-0.000000000
2.104208417,-0.000000001
2.124248497,0.000000006
2.144288577,0.000000003
2.164328657,-0.000000006
2.184368737,-0.000000002
2.204408818,0.000000001
2.224448898,-0.000000005
2.244488978,-0.000000006
2.264529058,0.000000004
2.284569138,0.000000001
2.304609218,-0.000000002
2.324649299,0.000000005
2.344689379,0.000000000
2.364729459,-0.000000000
2.384769539,0.000000000
2.404809619,0.000000001
2.424849699,-0.000000000
2.444889780,-0.000000002
2.464929860,0.000000000
2.484969940,0.000000001
2.505010020,0.000000000
2.525050100,0.000000001
2.545090180,0.000000001
2.565130261,-0.000000001
2.585170341,-0.000000000
2.605210421,0.000000000
2.625250501,0.000000000
2.645290581,0.000000000
2.665330661,0.000000000
2.685370741,-0.000000001
2.705410822,-0.000000002
2.725450902,0.000000001
2.745490982,0.000000004
2.765531062,-0.000000001
2.785571142,-0.000000003
2.805611222,-0.000000000
2.825651303,-0.000000002
2.845691383,-0.000000002
2.865731463,0.000000001
2.885771543,0.000000001
2.905811623,-0.000000001
2.925851703,-0.000000000
2.945891784,-0.000000002
2.965931864,-0.000000001
2.985971944,0.000000003
3.006012024,0.000000005
3.026052104,-0.000000002
3.046092184,-0.000000011
3.066132265,0.000000002
3.086172345,0.000000006
3.106212425,0.000000000
3.126252505,0.000000003
3.146292585,0.000000009
3.166332665,-0.000000001
3.186372745,-0.000000000
3.206412826,0.000000005
3.226452906,0.000000002
3.246492986,0.000000002
3.266533066,0.000000000
3.286573146,-0.000000001
3.306613226,0.000000000
3.326653307,0.000000000
3.346693387,-0.000000000
3.366733467,0.000000000
3.386773547,-0.000000002
3.406813627,0.000000000
3.426853707,-0.000000001
3.446893788,-0.000000000
3.466933868,-0.000000000
3.486973948,-0.000000001
3.507014028,-0.000000001
3.527054108,-0.000000001
3.547094188,-0.000000005
3.567134269,0.000000000
3.587174349,0.000000001
3.607214429,-0.000000000
3.627254509,-0.000000000
3.647294589,-0.000000003
3.667334669,0.000000000
3.687374749,0.000000006
3.707414830,-0.000000003
3.727454910,-0.000000000
3.747494990,0.000000002
3.767535070,0.000000003
3.787575150,0.000000005
3.807615230,-0.000000000
3.827655311,0.000000002
3.847695391,0.000000007
3.867735471,0.000000001
3.887775551,0.000000001
3.907815631,-0.000000003
3.927855711,0.000000000
3.947895792,0.000000018
3.967935872,-0.000000001
3.987975952,-0.000000013
4.008016032,0.000000014
4.028056112,0.000000001
4.048096192,-0.000000008
4.068136273,-0.000000010
4.088176353,-0.000000018
4.108216433,0.000000002
4.128256513,0.000000002
4.148296593,0.000000000
4.168336673,-0.000000005
4.188376754,-0.000000004
4.208416834,0.000000022
4.228456914,-0.000000002
4.248496994,-0.000000038
4.268537074,0.000000002
4.288577154,0.000000008
4.308617234,-0.000000015
4.328657315,-0.000000004
4.348697395,0.000000006
4.368737475,0.000000002
4.388777555,-0.000000011
4.408817635,0.000000006
4.428857715,0.000000018
4.448897796,-0.000000010
4.468937876,-0.000000018
4.488977956,-0.000000024
4.509018036,0.000000625
4.529058116,-0.000000162
4.549098196,-0.000001003
4.569138277,0.000000036
4.589178357,-0.000000209
4.609218437,-0.000001135
4.629258517,-0.000000005
4.649298597,0.000000000
4.669338677,0.000000269
4.689378758,0.000001804
4.709418838,-0.000000934
4.729458918,-0.000002458
4.749498998,0.000003292
4.769539078,0.000000583
4.789579158,0.000001729
4.809619238,-0.000038453
4.829659319,0.000008157
4.849699399,0.000022927
4.869739479,-0.000001286
4.889779559,0.000033983
4.909819639,0.000006803
4.929859719,0.000001395
4.949899800,-0.000010209
4.969939880,0.000008813
4.989979960,-0.000000819
5.010020040,-0.000000819
5.030060120,0.000008813
5.050100200,-0.000010209
5.070140281,0.000001395
5.090180361,0.000006803
5.110220441,0.000033983
5.130260521,-0.000001286
5.150300601,0.000022927
5.170340681,0.000008157
5.190380762,-0.000038453
5.210420842,0.000001729
5.230460922,0.000000583
5.250501002,0.000003292
5.270541082,-0.000002458
5.290581162,-0.000000934
5.310621242,0.000001804
5.330661323,0.000000269
5.350701403,0.000000000
5.370741483,-0.000000005
5.390781563,-0.000001135
5.410821643,-0.000000209
5.430861723,0.000000036
5.450901804,-0.000001003
5.470941884,-0.000000162
5.490981964,0.000000625
5.511022044,-0.000000024
5.531062124,-0.000000018
5.551102204,-0.000000010
5.571142285,0.000000018
5.591182365,0.000000006
5.611222445,-0.000000011
5.631262525,0.000000002
5.651302605,0.000000006
5.671342685,-0.000000004
5.691382766,-0.000000015
5.711422846,0.000000008
5.731462926,0.000000002
5.751503006,-0.000000038
5.771543086,-0.000000002
5.791583166,0.000000022
5.811623246,-0.000000004
5.831663327,-0.000000005
5.851703407,0.000000000
5.871743487,0.000000002
5.891783567,0.000000002
5.911823647,-0.000000018
5.931863727,-0.000000010
5.951903808,-0.000000008
5.971943888,0.000000001
5.991983968,0.000000014
6.012024048,-0.000000013
6.032064128,-0.000000001
6.052104208,0.000000018
6.072144289,0.000000000
6.092184369,-0.000000003
6.112224449,0.000000001
6.132264529,0.000000001
6.152304609,0.000000007
6.172344689,0.000000002
6.192384770,-0.000000000
6.212424850,0.000000005
6.232464930,0.000000003
6.252505010,0.000000002
6.272545090,-0.000000000
6.292585170,-0.000000003
6.312625251,0.000000006
6.332665331,0.000000000
6.352705411,-0.000000003
6.372745491,-0.000000000
6.392785571,-0.000000000
6.412825651,0.000000001
6.432865731,0.000000000
6.452905812,-0.000000005
6.472945892,-0.000000001
6.492985972,-0.000000001
6.513026052,-0.000000001
6.533066132,-0.000000000
6.553106212,-0.000000000
6.573146293,-0.000000001
6.593186373,0.000000000
6.613226453,-0.000000002
6.633266533,0.000000000
6.653306613,-0.000000000
6.673346693,0.000000000
6.693386774,0.000000000
6.713426854,-0.000000001
6.733466934,0.000000000
6.753507014,0.000000002
6.773547094,0.000000002
6.793587174,0.000000005
6.813627255,-0.000000000
6.833667335,-0.000000001
6.853707415,0.000000009
6.873747495,0.000000003
6.893787575,0.000000000
6.913827655,0.000000006
6.933867735,0.000000002
6.953907816,-0.000000011
6.973947896,-0.000000002
6.993987976,0.000000005
7.014028056,0.000000003
7.034068136,-0.000000001
7.054108216,-0.000000002
7.074148297,-0.000000000
7.094188377,-0.000000001
7.114228457,0.000000001
7.134268537,0.000000001
7.154308617,-0.000000002
7.174348697,-0.000000002
7.194388778,-0.000000000
7.214428858,-0.000000003
7.234468938,-0.000000001
7.254509018,0.000000004
7.274549098,0.000000001
7.294589178,-0.000000002
7.314629259,-0.000000001
7.334669339,0.000000000
7.354709419,0.000000000
7.374749499,0.000000000
7.394789579,0.000000000
7.414829659,-0.000000000
7.434869739,-0.000000001
7.454909820,0.000000001
7.474949900,0.000000001
7.494989980,0.000000000
7.515030060,0.000000001
7.535070140,0.000000000
7.555110220,-0.000000002
7.575150301,-0.000000000
7.595190381,0.000000001
7.615230461,0.000000000
7.635270541,-0.000000000
7.655310621,0.000000000
7.675350701,0.000000005
7.695390782,-0.000000002
7.715430862,0.000000001
7.735470942,0.000000004
7.755511022,-0.000000006
7.775551102,-0.000000005
7.795591182,0.000000001
7.815631263,-0.000000002
7.835671343,-0.000000006
7.855711423,0.000000003
7.875751503,0.000000006
7.895791583,-0.000000001
7.915831663,-0.000000000
7.935871743,0.000000006
7.955911824,-0.000000000
7.975951904,-0.000000002
7.995991984,0.000000001
8.016032064,-0.000000000
8.036072144,-0.000000001
8.056112224,0.000000002
8.076152305,0.000000002
8.096192385,-0.000000000
8.116232465,0.000000001
8.136272545,0.000000002
8.156312625,-0.000000001
8.176352705,-0.000000002
8.196392786,0.000000000
8.216432866,-0.000000000
8.236472946,-0.000000002
8.256513026,0.000000000
8.276553106,0.000000002
8.296593186,0.000000002
8.316633267,0.000000002
8.336673347,0.000000001
8.356713427,-0.000000003
8.376753507,-0.000000008
8.396793587,-0.000000009
8.416833667,-0.000000007
8.436873747,-0.000000003
8.456913828,0.000000001
8.476953908,0.000000004
8.496993988,0.000000005
8.517034068,0.000000005
8.537074148,0.000000003
8.557114228,-0.000000000
8.577154309,-0.000000001
8.597194389,-0.000000001
8.617234469,-0.000000001
8.637274549,-0.000000000
8.657314629,0.000000001
8.677354709,0.000000003
8.697394790,0.000000003
8.717434870,0.000000002
8.737474950,0.000000001
8.757515030,-0.000000000
8.777555110,-0.000000001
8.797595190,-0.000000002
8.817635271,-0.000000002
8.837675351,-0.000000001
8.857715431,0.000000000
8.877755511,0.000000000
8.897795591,0.000000000
8.917835671,0.000000000
8.937875752,0.000000000
8.957915832,-0.000000000
8.977955912,-0.000000001
8.997995992,-0.000000001
9.018036072,-0.000000001
9.038076152,-0.000000000
9.058116232,0.000000000
9.078156313,0.000000001
9.098196393,0.000000001
9.118236473,0.000000001
9.138276553,0.000000000
9.158316633,-0.000000000
9.178356713,-0.000000000
9.198396794,-0.000000000
9.218436874,-0.000000000
9.238476954,-0.000000000
9.258517034,0.000000000
9.278557114,0.000000000
9.298597194,0.000000000
9.318637275,0.000000000
9.338677355,0.000000000
9.358717435,-0.000000000
9.378757515,-0.000000000
9.398797595,-0.000000000
9.418837675,-0.000000000
9.438877756,-0.000000000
9.458917836,0.000000000
9.478957916,0.000000000
9.498997996,0.000000000
9.519038076,0.000000000
9.539078156,0.000000000
9.559118236,-0.000000000
9.579158317,-0.000000000
9.599198397,-0.000000000
9.619238477,-0.000000000
9.639278557,-0.000000000
9.659318637,0.000000000
9.679358717,0.000000000
9.699398798,0.000000000
9.719438878,0.000000000
9.739478958,0.000000000
9.759519038,-0.000000000
9.779559118,-0.000000000
9.799599198,-0.000000000
9.819639279,-0.000000000
9.839679359,-0.000000000
9.859719439,0.000000000
9.879759519,0.000000000
9.899799599,0.000000000
9.919839679,0.000000000
9.939879760,-0.000000000
9.959919840,-0.000000000
9.979959920,-0.000000000
10.000000000,-0.000000000


==> PGFPlots/error4on5-0.3.csv <==
2.000000000,0.000000000
2.012024048,-0.000000001
2.024048096,0.000000000
2.036072144,0.000000000
2.048096192,-0.000000000
2.060120240,0.000000000
2.072144289,0.000000000
2.084168337,0.000000000
2.096192385,0.000000000
2.108216433,-0.000000000
2.120240481,-0.000000000
2.132264529,-0.000000000
2.144288577,0.000000001
2.156312625,0.000000001
2.168336673,-0.000000000
2.180360721,-0.000000000
2.192384770,-0.000000001
2.204408818,0.000000001
2.216432866,0.000000000
2.228456914,0.000000000
2.240480962,-0.000000001
2.252505010,-0.000000001
2.264529058,-0.000000000
2.276553106,0.000000000
2.288577154,-0.000000000
2.300601202,-0.000000001
2.312625251,0.000000000
2.324649299,-0.000000000
2.336673347,-0.000000001
2.348697395,-0.000000000
2.360721443,-0.000000000
2.372745491,-0.000000001
2.384769539,-0.000000000
2.396793587,-0.000000000
2.408817635,-0.000000000
2.420841683,0.000000000
2.432865731,-0.000000000
2.444889780,-0.000000001
2.456913828,-0.000000001
2.468937876,0.000000000
2.480961924,-0.000000001
2.492985972,0.000000006
2.505010020,-0.000000003
2.517034068,-0.000000000
2.529058116,-0.000000001
2.541082164,0.000000004
2.553106212,0.000000004
2.565130261,-0.000000001
2.577154309,-0.000000000
2.589178357,-0.000000001
2.601202405,0.000000006
2.613226453,-0.000000001
2.625250501,-0.000000000
2.637274549,0.000000005
2.649298597,0.000000002
2.661322645,0.000000001
2.673346693,0.000000002
2.685370741,0.000000000
2.697394790,0.000000001
2.709418838,-0.000000001
2.721442886,-0.000000001
2.733466934,-0.000000001
2.745490982,0.000000001
2.757515030,0.000000000
2.769539078,-0.000000000
2.781563126,0.000000005
2.793587174,-0.000000017
2.805611222,0.000000004
2.817635271,0.000000000
2.829659319,0.000000003
2.841683367,-0.000000012
2.853707415,-0.000000011
2.865731463,0.000000003
2.877755511,-0.000000000
2.889779559,0.000000008
2.901803607,-0.000000021
2.913827655,0.000000001
2.925851703,0.000000001
2.937875752,-0.000000013
2.949899800,-0.000000007
2.961923848,-0.000000002
2.973947896,-0.000000000
2.985971944,-0.000000001
2.997995992,-0.000000008
3.010020040,0.000000005
3.022044088,-0.000000001
3.034068136,0.000000012
3.046092184,0.000000001
3.058116232,0.000000002
3.070140281,0.000000005
3.082164329,-0.000000015
3.094188377,0.000000032
3.106212425,-0.000000002
3.118236473,-0.000000005
3.130260521,-0.000000001
3.142284569,0.000000027
3.154308617,0.000000019
3.166332665,-0.000000002
3.178356713,-0.000000003
3.190380762,-0.000000028
3.202404810,0.000000037
3.214428858,0.000000002
3.226452906,-0.000000002
3.238476954,0.000000019
3.250501002,0.000000015
3.262525050,-0.000000001
3.274549098,0.000000007
3.286573146,0.000000006
3.298597194,0.000000017
3.310621242,-0.000000002
3.322645291,0.000000014
3.334669339,-0.000000050
3.346693387,-0.000000015
3.358717435,-0.000000005
3.370741483,-0.000000015
3.382765531,0.000000025
3.394789579,-0.000000025
3.406813627,-0.000000007
3.418837675,0.000000016
3.430861723,0.000000007
3.442885772,-0.000000039
3.454909820,-0.000000008
3.466933868,0.000000007
3.478957916,0.000000017
3.490981964,0.000000053
3.503006012,-0.000000022
3.515030060,-0.000000017
3.527054108,0.000000007
3.539078156,0.000000008
3.551102204,-0.000000009
3.563126253,0.000000072
3.575150301,-0.000000072
3.587174349,-0.000000017
3.599198397,-0.000000003
3.611222445,0.000000016
3.623246493,-0.000000064
3.635270541,0.000000130
3.647294589,0.000000057
3.659318637,0.000000019
3.671342685,0.000000008
3.683366733,0.000000010
3.695390782,-0.000000129
3.707414830,0.000000024
3.719438878,-0.000000021
3.731462926,-0.000000186
3.743486974,-0.000000007
3.755511022,-0.000000027
3.767535070,-0.000000102
3.779559118,-0.000000043
3.791583166,-0.000000025
3.803607214,0.000000002
3.815631263,0.000000048
3.827655311,0.000000005
3.839679359,-0.000000187
3.851703407,-0.000000035
3.863727455,-0.000000400
3.875751503,0.000000272
3.887775551,0.000000013
3.899799599,0.000000058
3.911823647,-0.000000144
3.923847695,0.000000158
3.935871743,-0.000000209
3.947895792,-0.000000125
3.959919840,-0.000000015
3.971943888,-0.000000031
3.983967936,-0.000000318
3.995991984,0.000000872
4.008016032,-0.000000081
4.020040080,-0.000000044
4.032064128,0.000000953
4.044088176,0.000000290
4.056112224,0.000000066
4.068136273,0.000000311
4.080160321,0.000000028
4.092184369,0.000000080
4.104208417,-0.000000258
4.116232465,-0.000000056
4.128256513,-0.000000247
4.140280561,0.000000905
4.152304609,0.000000152
4.164328657,0.000001322
4.176352705,-0.000000574
4.188376754,-0.000000004
4.200400802,-0.000000373
4.212424850,0.000000334
4.224448898,-0.000000196
4.236472946,0.000000026
4.248496994,0.000000111
4.260521042,-0.000000533
4.272545090,0.000000745
4.284569138,0.000001678
4.296593186,-0.000003193
4.308617234,0.000000159
4.320641283,0.000000336
4.332665331,-0.000002796
4.344689379,-0.000001252
4.356713427,-0.000000253
4.368737475,-0.000000268
4.380761523,-0.000000042
4.392785571,-0.000001010
4.404809619,0.000000855
4.416833667,-0.000000014
4.428857715,0.000001441
4.440881764,-0.000002895
4.452905812,-0.000000417
4.464929860,-0.000002893
4.476953908,0.000000587
4.488977956,0.000000333
4.501002004,0.000000525
4.513026052,-0.000000076
4.525050100,-0.000000461
4.537074148,0.000001512
4.549098196,0.000000236
4.561122244,0.000003348
4.573146293,-0.000003589
4.585170341,-0.000005471
4.597194389,0.000006967
4.609218437,-0.000000017
4.621242485,-0.000001070
4.633266533,0.000004787
4.645290581,0.000002874
4.657314629,0.000000433
4.669338677,0.000000248
4.681362725,0.000000886
4.693386774,0.000002362
4.705410822,-0.000000426
4.717434870,-0.000000125
4.729458918,-0.000003632
4.741482966,0.000004721
4.753507014,0.000000404
4.765531062,0.000003204
4.777555110,0.000000290
4.789579158,-0.000001269
4.801603206,0.000000271
4.813627255,0.000001162
4.825651303,0.000002320
4.837675351,-0.000003401
4.849699399,-0.000000270
4.861723447,0.000001806
4.873747495,-0.000001957
4.885771543,-0.000000588
4.897795591,-0.000000900
4.909819639,-0.000000439
4.921843687,-0.000000997
4.933867735,0.000000038
4.945891784,0.000000139
4.957915832,-0.000001049
4.969939880,0.000001125
4.981963928,0.000001118
4.993987976,0.000000174
5.006012024,0.000000174
5.018036072,0.000001118
5.030060120,0.000001125
5.042084168,-0.000001049
5.054108216,0.000000139
5.066132265,0.000000038
5.078156313,-0.000000997
5.090180361,-0.000000439
5.102204409,-0.000000900
5.114228457,-0.000000588
5.126252505,-0.000001957
5.138276553,0.000001806
5.150300601,-0.000000270
5.162324649,-0.000003401
5.174348697,0.000002320
5.186372745,0.000001162
5.198396794,0.000000271
5.210420842,-0.000001269
5.222444890,0.000000290
5.234468938,0.000003204
5.246492986,0.000000404
5.258517034,0.000004721
5.270541082,-0.000003632
5.282565130,-0.000000125
5.294589178,-0.000000426
5.306613226,0.000002362
5.318637275,0.000000886
5.330661323,0.000000248
5.342685371,0.000000433
5.354709419,0.000002874
5.366733467,0.000004787
5.378757515,-0.000001070
5.390781563,-0.000000017
5.402805611,0.000006967
5.414829659,-0.000005471
5.426853707,-0.000003589
5.438877756,0.000003348
5.450901804,0.000000236
5.462925852,0.000001512
5.474949900,-0.000000461
5.486973948,-0.000000076
5.498997996,0.000000525
5.511022044,0.000000333
5.523046092,0.000000587
5.535070140,-0.000002893
5.547094188,-0.000000417
5.559118236,-0.000002895
5.571142285,0.000001441
5.583166333,-0.000000014
5.595190381,0.000000855
5.607214429,-0.000001010
5.619238477,-0.000000042
5.631262525,-0.000000268
5.643286573,-0.000000253
5.655310621,-0.000001252
5.667334669,-0.000002796
5.679358717,0.000000336
5.691382766,0.000000159
5.703406814,-0.000003193
5.715430862,0.000001678
5.727454910,0.000000745
5.739478958,-0.000000533
5.751503006,0.000000111
5.763527054,0.000000026
5.775551102,-0.000000196
5.787575150,0.000000334
5.799599198,-0.000000373
5.811623246,-0.000000004
5.823647295,-0.000000574
5.835671343,0.000001322
5.847695391,0.000000152
5.859719439,0.000000905
5.871743487,-0.000000247
5.883767535,-0.000000056
5.895791583,-0.000000258
5.907815631,0.000000080
5.919839679,0.000000028
5.931863727,0.000000311
5.943887776,0.000000066
5.955911824,0.000000290
5.967935872,0.000000953
5.979959920,-0.000000044
5.991983968,-0.000000081
6.004008016,0.000000872
6.016032064,-0.000000318
6.028056112,-0.000000031
6.040080160,-0.000000015
6.052104208,-0.000000125
6.064128257,-0.000000209
6.076152305,0.000000158
6.088176353,-0.000000144
6.100200401,0.000000058
6.112224449,0.000000013
6.124248497,0.000000272
6.136272545,-0.000000400
6.148296593,-0.000000035
6.160320641,-0.000000187
6.172344689,0.000000005
6.184368737,0.000000048
6.196392786,0.000000002
6.208416834,-0.000000025
6.220440882,-0.000000043
6.232464930,-0.000000102
6.244488978,-0.000000027
6.256513026,-0.000000007
6.268537074,-0.000000186
6.280561122,-0.000000021
6.292585170,0.000000024
6.304609218,-0.000000129
6.316633267,0.000000010
6.328657315,0.000000008
6.340681363,0.000000019
6.352705411,0.000000057
6.364729459,0.000000130
6.376753507,-0.000000064
6.388777555,0.000000016
6.400801603,-0.000000003
6.412825651,-0.000000017
6.424849699,-0.000000072
6.436873747,0.000000072
6.448897796,-0.000000009
6.460921844,0.000000008
6.472945892,0.000000007
6.484969940,-0.000000017
6.496993988,-0.000000022
6.509018036,0.000000053
6.521042084,0.000000017
6.533066132,0.000000007
6.545090180,-0.000000008
6.557114228,-0.000000039
6.569138277,0.000000007
6.581162325,0.000000016
6.593186373,-0.000000007
6.605210421,-0.000000025
6.617234469,0.000000025
6.629258517,-0.000000015
6.641282565,-0.000000005
6.653306613,-0.000000015
6.665330661,-0.000000050
6.677354709,0.000000014
6.689378758,-0.000000002
6.701402806,0.000000017
6.713426854,0.000000006
6.725450902,0.000000007
6.737474950,-0.000000001
6.749498998,0.000000015
6.761523046,0.000000019
6.773547094,-0.000000002
6.785571142,0.000000002
6.797595190,0.000000037
6.809619238,-0.000000028
6.821643287,-0.000000003
6.833667335,-0.000000002
6.845691383,0.000000019
6.857715431,0.000000027
6.869739479,-0.000000001
6.881763527,-0.000000005
6.893787575,-0.000000002
6.905811623,0.000000032
6.917835671,-0.000000015
6.929859719,0.000000005
6.941883768,0.000000002
6.953907816,0.000000001
6.965931864,0.000000012
6.977955912,-0.000000001
6.989979960,0.000000005
7.002004008,-0.000000008
7.014028056,-0.000000001
7.026052104,-0.000000000
7.038076152,-0.000000002
7.050100200,-0.000000007
7.062124248,-0.000000013
7.074148297,0.000000001
7.086172345,0.000000001
7.098196393,-0.000000021
7.110220441,0.000000008
7.122244489,-0.000000000
7.134268537,0.000000003
7.146292585,-0.000000011
7.158316633,-0.000000012
7.170340681,0.000000003
7.182364729,0.000000000
7.194388778,0.000000004
7.206412826,-0.000000017
7.218436874,0.000000005
7.230460922,-0.000000000
7.242484970,0.000000000
7.254509018,0.000000001
7.266533066,-0.000000001
7.278557114,-0.000000001
7.290581162,-0.000000001
7.302605210,0.000000001
7.314629259,0.000000000
7.326653307,0.000000002
7.338677355,0.000000001
7.350701403,0.000000002
7.362725451,0.000000005
7.374749499,-0.000000000
7.386773547,-0.000000001
7.398797595,0.000000006
7.410821643,-0.000000001
7.422845691,-0.000000000
7.434869739,-0.000000001
7.446893788,0.000000004
7.458917836,0.000000004
7.470941884,-0.000000001
7.482965932,-0.000000000
7.494989980,-0.000000003
7.507014028,0.000000006
7.519038076,-0.000000001
7.531062124,0.000000000
7.543086172,-0.000000001
7.555110220,-0.000000001
7.567134269,-0.000000000
7.579158317,0.000000000
7.591182365,-0.000000000
7.603206413,-0.000000000
7.615230461,-0.000000000
7.627254509,-0.000000001
7.639278557,-0.000000000
7.651302605,-0.000000000
7.663326653,-0.000000001
7.675350701,-0.000000000
7.687374749,0.000000000
7.699398798,-0.000000001
7.711422846,-0.000000000
7.723446894,0.000000000
7.735470942,-0.000000000
7.747494990,-0.000000001
7.759519038,-0.000000001
7.771543086,0.000000000
7.783567134,0.000000000
7.795591182,0.000000001
7.807615230,-0.000000001
7.819639279,-0.000000000
7.831663327,-0.000000000
7.843687375,0.000000001
7.855711423,0.000000001
7.867735471,-0.000000000
7.879759519,-0.000000000
7.891783567,-0.000000000
7.903807615,0.000000000
7.915831663,0.000000000
7.927855711,0.000000000
7.939879760,0.000000000
7.951903808,-0.000000000
7.963927856,0.000000000
7.975951904,0.000000000
7.987975952,-0.000000001
8.000000000,0.000000000


==> PGFPlots/points2d-2.csv <==
0.000000,1.250000
0.000000,1.500000
0.000000,1.750000
0.250000,1.250000
0.250000,1.500000
0.250000,1.750000
0.500000,1.000000
0.500000,1.250000
0.500000,1.500000
0.500000,1.750000
0.500000,2.000000
0.750000,0.750000
0.750000,1.000000
0.750000,1.250000
0.750000,1.500000
0.750000,1.750000
0.750000,2.000000
0.750000,2.250000
1.000000,0.500000
1.000000,0.750000
1.000000,1.000000
1.000000,1.250000
1.000000,1.500000
1.000000,1.750000
1.000000,2.000000
1.000000,2.250000
1.000000,2.500000
1.250000,0.000000
1.250000,0.250000
1.250000,0.500000
1.250000,0.750000
1.250000,1.000000
1.250000,1.250000
1.250000,1.500000
1.250000,1.750000
1.250000,2.000000
1.250000,2.250000
1.250000,2.500000
1.250000,2.750000
1.250000,3.000000
1.500000,0.000000
1.500000,0.250000
1.500000,0.500000
1.500000,0.750000
1.500000,1.000000
1.500000,1.250000
1.500000,1.500000
1.500000,1.750000
1.500000,2.000000
1.500000,2.250000
1.500000,2.500000
1.500000,2.750000
1.500000,3.000000
1.750000,0.000000
1.750000,0.250000
1.750000,0.500000
1.750000,0.750000
1.750000,1.000000
1.750000,1.250000
1.750000,1.500000
1.750000,1.750000
1.750000,2.000000
1.750000,2.250000
1.750000,2.500000
1.750000,2.750000
1.750000,3.000000
2.000000,0.500000
2.000000,0.750000
2.000000,1.000000
2.000000,1.250000
2.000000,1.500000
2.000000,1.750000
2.000000,2.000000
2.000000,2.250000
2.000000,2.500000
2.250000,0.750000
2.250000,1.000000
2.250000,1.250000
2.250000,1.500000
2.250000,1.750000
2.250000,2.000000
2.250000,2.250000
2.500000,1.000000
2.500000,1.250000
2.500000,1.500000
2.500000,1.750000
2.500000,2.000000
2.750000,1.250000
2.750000,1.500000
2.750000,1.750000
3.000000,1.250000
3.000000,1.500000
3.000000,1.750000
0.000000,1.312500
0.000000,1.375000
0.000000,1.437500
0.000000,1.562500
0.000000,1.625000
0.000000,1.687500
0.062500,1.250000
0.062500,1.312500
0.062500,1.375000
0.062500,1.437500
0.062500,1.500000
0.062500,1.562500
0.062500,1.625000
0.062500,1.687500
0.062500,1.750000
0.125000,1.250000
0.125000,1.312500
0.125000,1.375000
0.125000,1.437500
0.125000,1.500000
0.125000,1.562500
0.125000,1.625000
0.125000,1.687500
0.125000,1.750000
0.187500,1.250000
0.187500,1.312500
0.187500,1.375000
0.187500,1.437500
0.187500,1.500000
0.187500,1.562500
0.187500,1.625000
0.187500,1.687500
0.187500,1.750000
0.250000,1.187500
0.250000,1.312500
0.250000,1.375000
0.250000,1.437500
0.250000,1.562500
0.250000,1.625000
0.250000,1.687500
0.250000,1.812500
0.312500,1.187500
0.312500,1.250000
0.312500,1.312500
0.312500,1.375000
0.312500,1.437500
0.312500,1.500000
0.312500,1.562500
0.312500,1.625000
0.312500,1.687500
0.312500,1.750000
0.312500,1.812500
0.375000,1.125000
0.375000,1.187500
0.375000,1.250000
0.375000,1.312500
0.375000,1.375000
0.375000,1.437500
0.375000,1.500000
0.375000,1.562500
0.375000,1.625000
0.375000,1.687500
0.375000,1.750000
0.375000,1.812500
0.375000,1.875000
0.437500,1.062500
0.437500,1.125000
0.437500,1.187500
0.437500,1.250000
0.437500,1.312500
0.437500,1.375000
0.437500,1.437500
0.437500,1.500000
0.437500,1.562500
0.437500,1.625000
0.437500,1.687500
0.437500,1.750000
0.437500,1.812500
0.437500,1.875000
0.437500,1.937500
0.500000,1.062500
0.500000,1.125000
0.500000,1.187500
0.500000,1.312500
0.500000,1.375000
0.500000,1.437500
0.500000,1.562500
0.500000,1.625000
0.500000,1.687500
0.500000,1.812500
0.500000,1.875000
0.500000,1.937500
0.562500,0.875000
0.562500,0.937500
0.562500,1.000000
0.562500,1.062500
0.562500,1.125000
0.562500,1.187500
0.562500,1.250000
0.562500,1.312500
0.562500,1.375000
0.562500,1.437500
0.562500,1.500000
0.562500,1.562500
0.562500,1.625000
0.562500,1.687500
0.562500,1.750000
0.562500,1.812500
0.562500,1.875000
0.562500,1.937500
0.562500,2.000000
0.562500,2.062500
0.562500,2.125000
0.625000,0.812500
0.625000,0.875000
0.625000,0.937500
0.625000,1.000000
0.625000,1.062500
0.625000,1.125000
0.625000,1.187500
0.625000,1.250000
0.625000,1.312500
0.625000,1.375000
0.625000,1.437500
0.625000,1.500000
0.625000,1.562500
0.625000,1.625000
0.625000,1.687500
0.625000,1.750000
0.625000,1.812500
0.625000,1.875000
0.625000,1.937500
0.625000,2.000000
0.625000,2.062500
0.625000,2.125000
0.625000,2.187500
0.687500,0.750000
0.687500,0.812500
0.687500,0.875000
0.687500,0.937500
0.687500,1.000000
0.687500,1.062500
0.687500,1.125000
0.687500,1.187500
0.687500,1.250000
0.687500,1.312500
0.687500,1.375000
0.687500,1.437500
0.687500,1.500000
0.687500,1.562500
0.687500,1.625000
0.687500,1.687500
0.687500,1.750000
0.687500,1.812500
0.687500,1.875000
0.687500,1.937500
0.687500,2.000000
0.687500,2.062500
0.687500,2.125000
0.687500,2.187500
0.687500,2.250000
0.750000,0.687500
0.750000,0.812500
0.750000,0.875000
0.750000,0.937500
0.750000,1.062500
0.750000,1.125000
0.750000,1.187500
0.750000,1.312500
0.750000,1.375000
0.750000,1.437500
0.750000,1.562500
0.750000,1.625000
0.750000,1.687500
0.750000,1.812500
0.750000,1.875000
0.750000,1.937500
0.750000,2.062500
0.750000,2.125000
0.750000,2.187500
0.750000,2.312500
0.812500,0.625000
0.812500,0.687500
0.812500,0.750000
0.812500,0.812500
0.812500,0.875000
0.812500,0.937500
0.812500,1.000000
0.812500,1.062500
0.812500,1.125000
0.812500,1.187500
0.812500,1.250000
0.812500,1.312500
0.812500,1.375000
0.812500,1.437500
0.812500,1.500000
0.812500,1.562500
0.812500,1.625000
0.812500,1.687500
0.812500,1.750000
0.812500,1.812500
0.812500,1.875000
0.812500,1.937500
0.812500,2.000000
0.812500,2.062500
0.812500,2.125000
0.812500,2.187500
0.812500,2.250000
0.812500,2.312500
0.812500,2.375000
0.875000,0.562500
0.875000,0.625000
0.875000,0.687500
0.875000,0.750000
0.875000,0.812500
0.875000,0.875000
0.875000,0.937500
0.875000,1.000000
0.875000,1.062500
0.875000,1.125000
0.875000,1.187500
0.875000,1.250000
0.875000,1.312500
0.875000,1.375000
0.875000,1.437500
0.875000,1.500000
0.875000,1.562500
0.875000,1.625000
0.875000,1.687500
0.875000,1.750000
0.875000,1.812500
0.875000,1.875000
0.875000,1.937500
0.875000,2.000000
0.875000,2.062500
0.875000,2.125000
0.875000,2.187500
0.875000,2.250000
0.875000,2.312500
0.875000,2.375000
0.875000,2.437500
0.937500,0.562500
0.937500,0.625000
0.937500,0.687500
0.937500,0.750000
0.937500,0.812500
0.937500,0.875000
0.937500,0.937500
0.937500,1.000000
0.937500,1.062500
0.937500,1.125000
0.937500,1.187500
0.937500,1.250000
0.937500,1.312500
0.937500,1.375000
0.937500,1.437500
0.937500,1.500000
0.937500,1.562500
0.937500,1.625000
0.937500,1.687500
0.937500,1.750000
0.937500,1.812500
0.937500,1.875000
0.937500,1.937500
0.937500,2.000000
0.937500,2.062500
0.937500,2.125000
0.937500,2.187500
0.937500,2.250000
0.937500,2.312500
0.937500,2.375000
0.937500,2.437500
1.000000,0.562500
1.000000,0.625000
1.000000,0.687500
1.000000,0.812500
1.000000,0.875000
1.000000,0.937500
1.000000,1.062500
1.000000,1.125000
1.000000,1.187500
1.000000,1.312500
1.000000,1.375000
1.000000,1.437500
1.000000,1.562500
1.000000,1.625000
1.000000,1.687500
1.000000,1.812500
1.000000,1.875000
1.000000,1.937500
1.000000,2.062500
1.000000,2.125000
1.000000,2.187500
1.000000,2.312500
1.000000,2.375000
1.000000,2.437500
1.062500,0.437500
1.062500,0.500000
1.062500,0.562500
1.062500,0.625000
1.062500,0.687500
1.062500,0.750000
1.062500,0.812500
1.062500,0.875000
1.062500,0.937500
1.062500,1.000000
1.062500,1.062500
1.062500,1.125000
1.062500,1.187500
1.062500,1.250000
1.062500,1.312500
1.062500,1.375000
1.062500,1.437500
1.062500,1.500000
1.062500,1.562500
1.062500,1.625000
1.062500,1.687500
1.062500,1.750000
1.062500,1.812500
1.062500,1.875000
1.062500,1.937500
1.062500,2.000000
1.062500,2.062500
1.062500,2.125000
1.062500,2.187500
1.062500,2.250000
1.062500,2.312500
1.062500,2.375000
1.062500,2.437500
1.062500,2.500000
1.062500,2.562500
1.125000,0.375000
1.125000,0.437500
1.125000,0.500000
1.125000,0.562500
1.125000,0.625000
1.125000,0.687500
1.125000,0.750000
1.125000,0.812500
1.125000,0.875000
1.125000,0.937500
1.125000,1.000000
1.125000,1.062500
1.125000,1.125000
1.125000,1.187500
1.125000,1.250000
1.125000,1.312500
1.125000,1.375000
1.125000,1.437500
1.125000,1.500000
1.125000,1.562500
1.125000,1.625000
1.125000,1.687500
1.125000,1.750000
1.125000,1.812500
1.125000,1.875000
1.125000,1.937500
1.125000,2.000000
1.125000,2.062500
1.125000,2.125000
1.125000,2.187500
1.125000,2.250000
1.125000,2.312500
1.125000,2.375000
1.125000,2.437500
1.125000,2.500000
1.125000,2.562500
1.125000,2.625000
1.187500,0.250000
1.187500,0.312500
1.187500,0.375000
1.187500,0.437500
1.187500,0.500000
1.187500,0.562500
1.187500,0.625000
1.187500,0.687500
1.187500,0.750000
1.187500,0.812500
1.187500,0.875000
1.187500,0.937500
1.187500,1.000000
1.187500,1.062500
1.187500,1.125000
1.187500,1.187500
1.187500,1.250000
1.187500,1.312500
1.187500,1.375000
1.187500,1.437500
1.187500,1.500000
1.187500,1.562500
1.187500,1.625000
1.187500,1.687500
1.187500,1.750000
1.187500,1.812500
1.187500,1.875000
1.187500,1.937500
1.187500,2.000000
1.187500,2.062500
1.187500,2.125000
1.187500,2.187500
1.187500,2.250000
1.187500,2.312500
1.187500,2.375000
1.187500,2.437500
1.187500,2.500000
1.187500,2.562500
1.187500,2.625000
1.187500,2.687500
1.187500,2.750000
1.250000,0.062500
1.250000,0.125000
1.250000,0.187500
1.250000,0.312500
1.250000,0.375000
1.250000,0.437500
1.250000,0.562500
1.250000,0.625000
1.250000,0.687500
1.250000,0.812500
1.250000,0.875000
1.250000,0.937500
1.250000,1.062500
1.250000,1.125000
1.250000,1.187500
1.250000,1.312500
1.250000,1.375000
1.250000,1.437500
1.250000,1.562500
1.250000,1.625000
1.250000,1.687500
1.250000,1.812500
1.250000,1.875000
1.250000,1.937500
1.250000,2.062500
1.250000,2.125000
1.250000,2.187500
1.250000,2.312500
1.250000,2.375000
1.250000,2.437500
1.250000,2.562500
1.250000,2.625000
1.250000,2.687500
1.250000,2.812500
1.250000,2.875000
1.250000,2.937500
1.312500,0.000000
1.312500,0.062500
1.312500,0.125000
1.312500,0.187500
1.312500,0.250000
1.312500,0.312500
1.312500,0.375000
1.312500,0.437500
1.312500,0.500000
1.312500,0.562500
1.312500,0.625000
1.312500,0.687500
1.312500,0.750000
1.312500,0.812500
1.312500,0.875000
1.312500,0.937500
1.312500,1.000000
1.312500,1.062500
1.312500,1.125000
1.312500,1.187500
1.312500,1.250000
1.312500,1.312500
1.312500,1.375000
1.312500,1.437500
1.312500,1.500000
1.312500,1.562500
1.312500,1.625000
1.312500,1.687500
1.312500,1.750000
1.312500,1.812500
1.312500,1.875000
1.312500,1.937500
1.312500,2.000000
1.312500,2.062500
1.312500,2.125000
1.312500,2.187500
1.312500,2.250000
1.312500,2.312500
1.312500,2.375000
1.312500,2.437500
1.312500,2.500000
1.312500,2.562500
1.312500,2.625000
1.312500,2.687500
1.312500,2.750000
1.312500,2.812500
1.312500,2.875000
1.312500,2.937500
1.312500,3.000000
1.375000,0.000000
1.375000,0.062500
1.375000,0.125000
1.375000,0.187500
1.375000,0.250000
1.375000,0.312500
1.375000,0.375000
1.375000,0.437500
1.375000,0.500000
1.375000,0.562500
1.375000,0.625000
1.375000,0.687500
1.375000,0.750000
1.375000,0.812500
1.375000,0.875000
1.375000,0.937500
1.375000,1.000000
1.375000,1.062500
1.375000,1.125000
1.375000,1.187500
1.375000,1.250000
1.375000,1.312500
1.375000,1.375000
1.375000,1.437500
1.375000,1.500000
1.375000,1.562500
1.375000,1.625000
1.375000,1.687500
1.375000,1.750000
1.375000,1.812500
1.375000,1.875000
1.375000,1.937500
1.375000,2.000000
1.375000,2.062500
1.375000,2.125000
1.375000,2.187500
1.375000,2.250000
1.375000,2.312500
1.375000,2.375000
1.375000,2.437500
1.375000,2.500000
1.375000,2.562500
1.375000,2.625000
1.375000,2.687500
1.375000,2.750000
1.375000,2.812500
1.375000,2.875000
1.375000,2.937500
1.375000,3.000000
1.437500,0.000000
1.437500,0.062500
1.437500,0.125000
1.437500,0.187500
1.437500,0.250000
1.437500,0.312500
1.437500,0.375000
1.437500,0.437500
1.437500,0.500000
1.437500,0.562500
1.437500,0.625000
1.437500,0.687500
1.437500,0.750000
1.437500,0.812500
1.437500,0.875000
1.437500,0.937500
1.437500,1.000000
1.437500,1.062500
1.437500,1.125000
1.437500,1.187500
1.437500,1.250000
1.437500,1.312500
1.437500,1.375000
1.437500,1.437500
1.437500,1.500000
1.437500,1.562500
1.437500,1.625000
1.437500,1.687500
1.437500,1.750000
1.437500,1.812500
1.437500,1.875000
1.437500,1.937500
1.437500,2.000000
1.437500,2.062500
1.437500,2.125000
1.437500,2.187500
1.437500,2.250000
1.437500,2.312500
1.437500,2.375000
1.437500,2.437500
1.437500,2.500000
1.437500,2.562500
1.437500,2.625000
1.437500,2.687500
1.437500,2.750000
1.437500,2.812500
1.437500,2.875000
1.437500,2.937500
1.437500,3.000000
1.500000,0.062500
1.500000,0.125000
1.500000,0.187500
1.500000,0.312500
1.500000,0.375000
1.500000,0.437500
1.500000,0.562500
1.500000,0.625000
1.500000,0.687500
1.500000,0.812500
1.500000,0.875000
1.500000,0.937500
1.500000,1.062500
1.500000,1.125000
1.500000,1.187500
1.500000,1.312500
1.500000,1.375000
1.500000,1.437500
1.500000,1.562500
1.500000,1.625000
1.500000,1.687500
1.500000,1.812500
1.500000,1.875000
1.500000,1.937500
1.500000,2.062500
1.500000,2.125000
1.500000,2.187500
1.500000,2.312500
1.500000,2.375000
1.500000,2.437500
1.500000,2.562500
1.500000,2.625000
1.500000,2.687500
1.500000,2.812500
1.500000,2.875000
1.500000,2.937500
1.562500,0.000000
1.562500,0.062500
1.562500,0.125000
1.562500,0.187500
1.562500,0.250000
1.562500,0.312500
1.562500,0.375000
1.562500,0.437500
1.562500,0.500000
1.562500,0.562500
1.562500,0.625000
1.562500,0.687500
1.562500,0.750000
1.562500,0.812500
1.562500,0.875000
1.562500,0.937500
1.562500,1.000000
1.562500,1.062500
1.562500,1.125000
1.562500,1.187500
1.562500,1.250000
1.562500,1.312500
1.562500,1.375000
1.562500,1.437500
1.562500,1.500000
1.562500,1.562500
1.562500,1.625000
1.562500,1.687500
1.562500,1.750000
1.562500,1.812500
1.562500,1.875000
1.562500,1.937500
1.562500,2.000000
1.562500,2.062500
1.562500,2.125000
1.562500,2.187500
1.562500,2.250000
1.562500,2.312500
1.562500,2.375000
1.562500,2.437500
1.562500,2.500000
1.562500,2.562500
1.562500,2.625000
1.562500,2.687500
1.562500,2.750000
1.562500,2.812500
1.562500,2.875000
1.562500,2.937500
1.562500,3.000000
1.625000,0.000000
1.625000,0.062500
1.625000,0.125000
1.625000,0.187500
1.625000,0.250000
1.625000,0.312500
1.625000,0.375000
1.625000,0.437500
1.625000,0.500000
1.625000,0.562500
1.625000,0.625000
1.625000,0.687500
1.625000,0.750000
1.625000,0.812500
1.625000,0.875000
1.625000,0.937500
1.625000,1.000000
1.625000,1.062500
1.625000,1.125000
1.625000,1.187500
1.625000,1.250000
1.625000,1.312500
1.625000,1.375000
1.625000,1.437500
1.625000,1.500000
1.625000,1.562500
1.625000,1.625000
1.625000,1.687500
1.625000,1.750000
1.625000,1.812500
1.625000,1.875000
1.625000,1.937500
1.625000,2.000000
1.625000,2.062500
1.625000,2.125000
1.625000,2.187500
1.625000,2.250000
1.625000,2.312500
1.625000,2.375000
1.625000,2.437500
1.625000,2.500000
1.625000,2.562500
1.625000,2.625000
1.625000,2.687500
1.625000,2.750000
1.625000,2.812500
1.625000,2.875000
1.625000,2.937500
1.625000,3.000000
1.687500,0.000000
1.687500,0.062500
1.687500,0.125000
1.687500,0.187500
1.687500,0.250000
1.687500,0.312500
1.687500,0.375000
1.687500,0.437500
1.687500,0.500000
1.687500,0.562500
1.687500,0.625000
1.687500,0.687500
1.687500,0.750000
1.687500,0.812500
1.687500,0.875000
1.687500,0.937500
1.687500,1.000000
1.687500,1.062500
1.687500,1.125000
1.687500,1.187500
1.687500,1.250000
1.687500,1.312500
1.687500,1.375000
1.687500,1.437500
1.687500,1.500000
1.687500,1.562500
1.687500,1.625000
1.687500,1.687500
1.687500,1.750000
1.687500,1.812500
1.687500,1.875000
1.687500,1.937500
1.687500,2.000000
1.687500,2.062500
1.687500,2.125000
1.687500,2.187500
1.687500,2.250000
1.687500,2.312500
1.687500,2.375000
1.687500,2.437500
1.687500,2.500000
1.687500,2.562500
1.687500,2.625000
1.687500,2.687500
1.687500,2.750000
1.687500,2.812500
1.687500,2.875000
1.687500,2.937500
1.687500,3.000000
1.750000,0.062500
1.750000,0.125000
1.750000,0.187500
1.750000,0.312500
1.750000,0.375000
1.750000,0.437500
1.750000,0.562500
1.750000,0.625000
1.750000,0.687500
1.750000,0.812500
1.750000,0.875000
1.750000,0.937500
1.750000,1.062500
1.750000,1.125000
1.750000,1.187500
1.750000,1.312500
1.750000,1.375000
1.750000,1.437500
1.750000,1.562500
1.750000,1.625000
1.750000,1.687500
1.750000,1.812500
1.750000,1.875000
1.750000,1.937500
1.750000,2.062500
1.750000,2.125000
1.750000,2.187500
1.750000,2.312500
1.750000,2.375000
1.750000,2.437500
1.750000,2.562500
1.750000,2.625000
1.750000,2.687500
1.750000,2.812500
1.750000,2.875000
1.750000,2.937500
1.812500,0.250000
1.812500,0.312500
1.812500,0.375000
1.812500,0.437500
1.812500,0.500000
1.812500,0.562500
1.812500,0.625000
1.812500,0.687500
1.812500,0.750000
1.812500,0.812500
1.812500,0.875000
1.812500,0.937500
1.812500,1.000000
1.812500,1.062500
1.812500,1.125000
1.812500,1.187500
1.812500,1.250000
1.812500,1.312500
1.812500,1.375000
1.812500,1.437500
1.812500,1.500000
1.812500,1.562500
1.812500,1.625000
1.812500,1.687500
1.812500,1.750000
1.812500,1.812500
1.812500,1.875000
1.812500,1.937500
1.812500,2.000000
1.812500,2.062500
1.812500,2.125000
1.812500,2.187500
1.812500,2.250000
1.812500,2.312500
1.812500,2.375000
1.812500,2.437500
1.812500,2.500000
1.812500,2.562500
1.812500,2.625000
1.812500,2.687500
1.812500,2.750000
1.875000,0.375000
1.875000,0.437500
1.875000,0.500000
1.875000,0.562500
1.875000,0.625000
1.875000,0.687500
1.875000,0.750000
1.875000,0.812500
1.875000,0.875000
1.875000,0.937500
1.875000,1.000000
1.875000,1.062500
1.875000,1.125000
1.875000,1.187500
1.875000,1.250000
1.875000,1.312500
1.875000,1.375000
1.875000,1.437500
1.875000,1.500000
1.875000,1.562500
1.875000,1.625000
1.875000,1.687500
1.875000,1.750000
1.875000,1.812500
1.875000,1.875000
1.875000,1.937500
1.875000,2.000000
1.875000,2.062500
1.875000,2.125000
1.875000,2.187500
1.875000,2.250000
1.875000,2.312500
1.875000,2.375000
1.875000,2.437500
1.875000,2.500000
1.875000,2.562500
1.875000,2.625000
1.937500,0.437500
1.937500,0.500000
1.937500,0.562500
1.937500,0.625000
1.937500,0.687500
1.937500,0.750000
1.937500,0.812500
1.937500,0.875000
1.937500,0.937500
1.937500,1.000000
1.937500,1.062500
1.937500,1.125000
1.937500,1.187500
1.937500,1.250000
1.937500,1.312500
1.937500,1.375000
1.937500,1.437500
1.937500,1.500000
1.937500,1.562500
1.937500,1.625000
1.937500,1.687500
1.937500,1.750000
1.937500,1.812500
1.937500,1.875000
1.937500,1.937500
1.937500,2.000000
1.937500,2.062500
1.937500,2.125000
1.937500,2.187500
1.937500,2.250000
1.937500,2.312500
1.937500,2.375000
1.937500,2.437500
1.937500,2.500000
1.937500,2.562500
2.000000,0.562500
2.000000,0.625000
2.000000,0.687500
2.000000,0.812500
2.000000,0.875000
2.000000,0.937500
2.000000,1.062500
2.000000,1.125000
2.000000,1.187500
2.000000,1.312500
2.000000,1.375000
2.000000,1.437500
2.000000,1.562500
2.000000,1.625000
2.000000,1.687500
2.000000,1.812500
2.000000,1.875000
2.000000,1.937500
2.000000,2.062500
2.000000,2.125000
2.000000,2.187500
2.000000,2.312500
2.000000,2.375000
2.000000,2.437500
2.062500,0.562500
2.062500,0.625000
2.062500,0.687500
2.062500,0.750000
2.062500,0.812500
2.062500,0.875000
2.062500,0.937500
2.062500,1.000000
2.062500,1.062500
2.062500,1.125000
2.062500,1.187500
2.062500,1.250000
2.062500,1.312500
2.062500,1.375000
2.062500,1.437500
2.062500,1.500000
2.062500,1.562500
2.062500,1.625000
2.062500,1.687500
2.062500,1.750000
2.062500,1.812500
2.062500,1.875000
2.062500,1.937500
2.062500,2.000000
2.062500,2.062500
2.062500,2.125000
2.062500,2.187500
2.062500,2.250000
2.062500,2.312500
2.062500,2.375000
2.062500,2.437500
2.125000,0.562500
2.125000,0.625000
2.125000,0.687500
2.125000,0.750000
2.125000,0.812500
2.125000,0.875000
2.125000,0.937500
2.125000,1.000000
2.125000,1.062500
2.125000,1.125000
2.125000,1.187500
2.125000,1.250000
2.125000,1.312500
2.125000,1.375000
2.125000,1.437500
2.125000,1.500000
2.125000,1.562500
2.125000,1.625000
2.125000,1.687500
2.125000,1.750000
2.125000,1.812500
2.125000,1.875000
2.125000,1.937500
2.125000,2.000000
2.125000,2.062500
2.125000,2.125000
2.125000,2.187500
2.125000,2.250000
2.125000,2.312500
2.125000,2.375000
2.125000,2.437500
2.187500,0.625000
2.187500,0.687500
2.187500,0.750000
2.187500,0.812500
2.187500,0.875000
2.187500,0.937500
2.187500,1.000000
2.187500,1.062500
2.187500,1.125000
2.187500,1.187500
2.187500,1.250000
2.187500,1.312500
2.187500,1.375000
2.187500,1.437500
2.187500,1.500000
2.187500,1.562500
2.187500,1.625000
2.187500,1.687500
2.187500,1.750000
2.187500,1.812500
2.187500,1.875000
2.187500,1.937500
2.187500,2.000000
2.187500,2.062500
2.187500,2.125000
2.187500,2.187500
2.187500,2.250000
2.187500,2.312500
2.187500,2.375000
2.250000,0.687500
2.250000,0.812500
2.250000,0.875000
2.250000,0.937500
2.250000,1.062500
2.250000,1.125000
2.250000,1.187500
2.250000,1.312500
2.250000,1.375000
2.250000,1.437500
2.250000,1.562500
2.250000,1.625000
2.250000,1.687500
2.250000,1.812500
2.250000,1.875000
2.250000,1.937500
2.250000,2.062500
2.250000,2.125000
2.250000,2.187500
2.250000,2.312500
2.312500,0.750000
2.312500,0.812500
2.312500,0.875000
2.312500,0.937500
2.312500,1.000000
2.312500,1.062500
2.312500,1.125000
2.312500,1.187500
2.312500,1.250000
2.312500,1.312500
2.312500,1.375000
2.312500,1.437500
2.312500,1.500000
2.312500,1.562500
2.312500,1.625000
2.312500,1.687500
2.312500,1.750000
2.312500,1.812500
2.312500,1.875000
2.312500,1.937500
2.312500,2.000000
2.312500,2.062500
2.312500,2.125000
2.312500,2.187500
2.312500,2.250000
2.375000,0.812500
2.375000,0.875000
2.375000,0.937500
2.375000,1.000000
2.375000,1.062500
2.375000,1.125000
2.375000,1.187500
2.375000,1.250000
2.375000,1.312500
2.375000,1.375000
2.375000,1.437500
2.375000,1.500000
2.375000,1.562500
2.375000,1.625000
2.375000,1.687500
2.375000,1.750000
2.375000,1.812500
2.375000,1.875000
2.375000,1.937500
2.375000,2.000000
2.375000,2.062500
2.375000,2.125000
2.375000,2.187500
2.437500,0.875000
2.437500,0.937500
2.437500,1.000000
2.437500,1.062500
2.437500,1.125000
2.437500,1.187500
2.437500,1.250000
2.437500,1.312500
2.437500,1.375000
2.437500,1.437500
2.437500,1.500000
2.437500,1.562500
2.437500,1.625000
2.437500,1.687500
2.437500,1.750000
2.437500,1.812500
2.437500,1.875000
2.437500,1.937500
2.437500,2.000000
2.437500,2.062500
2.437500,2.125000
2.500000,1.062500
2.500000,1.125000
2.500000,1.187500
2.500000,1.312500
2.500000,1.375000
2.500000,1.437500
2.500000,1.562500
2.500000,1.625000
2.500000,1.687500
2.500000,1.812500
2.500000,1.875000
2.500000,1.937500
2.562500,1.062500
2.562500,1.125000
2.562500,1.187500
2.562500,1.250000
2.562500,1.312500
2.562500,1.375000
2.562500,1.437500
2.562500,1.500000
2.562500,1.562500
2.562500,1.625000
2.562500,1.687500
2.562500,1.750000
2.562500,1.812500
2.562500,1.875000
2.562500,1.937500
2.625000,1.125000
2.625000,1.187500
2.625000,1.250000
2.625000,1.312500
2.625000,1.375000
2.625000,1.437500
2.625000,1.500000
2.625000,1.562500
2.625000,1.625000
2.625000,1.687500
2.625000,1.750000
2.625000,1.812500
2.625000,1.875000
2.687500,1.187500
2.687500,1.250000
2.687500,1.312500
2.687500,1.375000
2.687500,1.437500
2.687500,1.500000
2.687500,1.562500
2.687500,1.625000
2.687500,1.687500
2.687500,1.750000
2.687500,1.812500
2.750000,1.187500
2.750000,1.312500
2.750000,1.375000
2.750000,1.437500
2.750000,1.562500
2.750000,1.625000
2.750000,1.687500
2.750000,1.812500
2.812500,1.250000
2.812500,1.312500
2.812500,1.375000
2.812500,1.437500
2.812500,1.500000
2.812500,1.562500
2.812500,1.625000
2.812500,1.687500
2.812500,1.750000
2.875000,1.250000
2.875000,1.312500
2.875000,1.375000
2.875000,1.437500
2.875000,1.500000
2.875000,1.562500
2.875000,1.625000
2.875000,1.687500
2.875000,1.750000
2.937500,1.250000
2.937500,1.312500
2.937500,1.375000
2.937500,1.437500
2.937500,1.500000
2.937500,1.562500
2.937500,1.625000
2.937500,1.687500
2.937500,1.750000
3.000000,1.312500
3.000000,1.375000
3.000000,1.437500
3.000000,1.562500
3.000000,1.625000
3.000000,1.687500


==> PGFPlots/points2d-3.csv <==
0.500000,1.250000
0.500000,1.500000
0.500000,1.750000
0.750000,1.000000
0.750000,1.250000
0.750000,1.500000
0.750000,1.750000
0.750000,2.000000
1.000000,0.750000
1.000000,1.000000
1.000000,1.250000
1.000000,1.500000
1.000000,1.750000
1.000000,2.000000
1.000000,2.250000
1.250000,0.500000
1.250000,0.750000
1.250000,1.000000
1.250000,1.250000
1.250000,1.500000
1.250000,1.750000
1.250000,2.000000
1.250000,2.250000
1.250000,2.500000
1.500000,0.500000
1.500000,0.750000
1.500000,1.000000
1.500000,1.250000
1.500000,1.500000
1.500000,1.750000
1.500000,2.000000
1.500000,2.250000
1.500000,2.500000
1.750000,0.500000
1.750000,0.750000
1.750000,1.000000
1.750000,1.250000
1.750000,1.500000
1.750000,1.750000
1.750000,2.000000
1.750000,2.250000
1.750000,2.500000
2.000000,0.750000
2.000000,1.000000
2.000000,1.250000
2.000000,1.500000
2.000000,1.750000
2.000000,2.000000
2.000000,2.250000
2.250000,1.000000
2.250000,1.250000
2.250000,1.500000
2.250000,1.750000
2.250000,2.000000
2.500000,1.250000
2.500000,1.500000
2.500000,1.750000
0.312500,1.437500
0.312500,1.500000
0.312500,1.562500
0.375000,1.312500
0.375000,1.375000
0.375000,1.437500
0.375000,1.500000
0.375000,1.562500
0.375000,1.625000
0.375000,1.687500
0.437500,1.187500
0.437500,1.250000
0.437500,1.312500
0.437500,1.375000
0.437500,1.437500
0.437500,1.500000
0.437500,1.562500
0.437500,1.625000
0.437500,1.687500
0.437500,1.750000
0.437500,1.812500
0.500000,1.125000
0.500000,1.187500
0.500000,1.312500
0.500000,1.375000
0.500000,1.437500
0.500000,1.562500
0.500000,1.625000
0.500000,1.687500
0.500000,1.812500
0.500000,1.875000
0.562500,1.062500
0.562500,1.125000
0.562500,1.187500
0.562500,1.250000
0.562500,1.312500
0.562500,1.375000
0.562500,1.437500
0.562500,1.500000
0.562500,1.562500
0.562500,1.625000
0.562500,1.687500
0.562500,1.750000
0.562500,1.812500
0.562500,1.875000
0.562500,1.937500
0.625000,0.937500
0.625000,1.000000
0.625000,1.062500
0.625000,1.125000
0.625000,1.187500
0.625000,1.250000
0.625000,1.312500
0.625000,1.375000
0.625000,1.437500
0.625000,1.500000
0.625000,1.562500
0.625000,1.625000
0.625000,1.687500
0.625000,1.750000
0.625000,1.812500
0.625000,1.875000
0.625000,1.937500
0.625000,2.000000
0.625000,2.062500
0.687500,0.875000
0.687500,0.937500
0.687500,1.000000
0.687500,1.062500
0.687500,1.125000
0.687500,1.187500
0.687500,1.250000
0.687500,1.312500
0.687500,1.375000
0.687500,1.437500
0.687500,1.500000
0.687500,1.562500
0.687500,1.625000
0.687500,1.687500
0.687500,1.750000
0.687500,1.812500
0.687500,1.875000
0.687500,1.937500
0.687500,2.000000
0.687500,2.062500
0.687500,2.125000
0.750000,0.812500
0.750000,0.875000
0.750000,0.937500
0.750000,1.062500
0.750000,1.125000
0.750000,1.187500
0.750000,1.312500
0.750000,1.375000
0.750000,1.437500
0.750000,1.562500
0.750000,1.625000
0.750000,1.687500
0.750000,1.812500
0.750000,1.875000
0.750000,1.937500
0.750000,2.062500
0.750000,2.125000
0.750000,2.187500
0.812500,0.750000
0.812500,0.812500
0.812500,0.875000
0.812500,0.937500
0.812500,1.000000
0.812500,1.062500
0.812500,1.125000
0.812500,1.187500
0.812500,1.250000
0.812500,1.312500
0.812500,1.375000
0.812500,1.437500
0.812500,1.500000
0.812500,1.562500
0.812500,1.625000
0.812500,1.687500
0.812500,1.750000
0.812500,1.812500
0.812500,1.875000
0.812500,1.937500
0.812500,2.000000
0.812500,2.062500
0.812500,2.125000
0.812500,2.187500
0.812500,2.250000
0.875000,0.687500
0.875000,0.750000
0.875000,0.812500
0.875000,0.875000
0.875000,0.937500
0.875000,1.000000
0.875000,1.062500
0.875000,1.125000
0.875000,1.187500
0.875000,1.250000
0.875000,1.312500
0.875000,1.375000
0.875000,1.437500
0.875000,1.500000
0.875000,1.562500
0.875000,1.625000
0.875000,1.687500
0.875000,1.750000
0.875000,1.812500
0.875000,1.875000
0.875000,1.937500
0.875000,2.000000
0.875000,2.062500
0.875000,2.125000
0.875000,2.187500
0.875000,2.250000
0.875000,2.312500
0.937500,0.625000
0.937500,0.687500
0.937500,0.750000
0.937500,0.812500
0.937500,0.875000
0.937500,0.937500
0.937500,1.000000
0.937500,1.062500
0.937500,1.125000
0.937500,1.187500
0.937500,1.250000
0.937500,1.312500
0.937500,1.375000
0.937500,1.437500
0.937500,1.500000
0.937500,1.562500
0.937500,1.625000
0.937500,1.687500
0.937500,1.750000
0.937500,1.812500
0.937500,1.875000
0.937500,1.937500
0.937500,2.000000
0.937500,2.062500
0.937500,2.125000
0.937500,2.187500
0.937500,2.250000
0.937500,2.312500
0.937500,2.375000
1.000000,0.625000
1.000000,0.687500
1.000000,0.812500
1.000000,0.875000
1.000000,0.937500
1.000000,1.062500
1.000000,1.125000
1.000000,1.187500
1.000000,1.312500
1.000000,1.375000
1.000000,1.437500
1.000000,1.562500
1.000000,1.625000
1.000000,1.687500
1.000000,1.812500
1.000000,1.875000
1.000000,1.937500
1.000000,2.062500
1.000000,2.125000
1.000000,2.187500
1.000000,2.312500
1.000000,2.375000
1.062500,0.562500
1.062500,0.625000
1.062500,0.687500
1.062500,0.750000
1.062500,0.812500
1.062500,0.875000
1.062500,0.937500
1.062500,1.000000
1.062500,1.062500
1.062500,1.125000
1.062500,1.187500
1.062500,1.250000
1.062500,1.312500
1.062500,1.375000
1.062500,1.437500
1.062500,1.500000
1.062500,1.562500
1.062500,1.625000
1.062500,1.687500
1.062500,1.750000
1.062500,1.812500
1.062500,1.875000
1.062500,1.937500
1.062500,2.000000
1.062500,2.062500
1.062500,2.125000
1.062500,2.187500
1.062500,2.250000
1.062500,2.312500
1.062500,2.375000
1.062500,2.437500
1.125000,0.500000
1.125000,0.562500
1.125000,0.625000
1.125000,0.687500
1.125000,0.750000
1.125000,0.812500
1.125000,0.875000
1.125000,0.937500
1.125000,1.000000
1.125000,1.062500
1.125000,1.125000
1.125000,1.187500
1.125000,1.250000
1.125000,1.312500
1.125000,1.375000
1.125000,1.437500
1.125000,1.500000
1.125000,1.562500
1.125000,1.625000
1.125000,1.687500
1.125000,1.750000
1.125000,1.812500
1.125000,1.875000
1.125000,1.937500
1.125000,2.000000
1.125000,2.062500
1.125000,2.125000
1.125000,2.187500
1.125000,2.250000
1.125000,2.312500
1.125000,2.375000
1.125000,2.437500
1.125000,2.500000
1.187500,0.437500
1.187500,0.500000
1.187500,0.562500
1.187500,0.625000
1.187500,0.687500
1.187500,0.750000
1.187500,0.812500
1.187500,0.875000
1.187500,0.937500
1.187500,1.000000
1.187500,1.062500
1.187500,1.125000
1.187500,1.187500
1.187500,1.250000
1.187500,1.312500
1.187500,1.375000
1.187500,1.437500
1.187500,1.500000
1.187500,1.562500
1.187500,1.625000
1.187500,1.687500
1.187500,1.750000
1.187500,1.812500
1.187500,1.875000
1.187500,1.937500
1.187500,2.000000
1.187500,2.062500
1.187500,2.125000
1.187500,2.187500
1.187500,2.250000
1.187500,2.312500
1.187500,2.375000
1.187500,2.437500
1.187500,2.500000
1.187500,2.562500
1.250000,0.437500
1.250000,0.562500
1.250000,0.625000
1.250000,0.687500
1.250000,0.812500
1.250000,0.875000
1.250000,0.937500
1.250000,1.062500
1.250000,1.125000
1.250000,1.187500
1.250000,1.312500
1.250000,1.375000
1.250000,1.437500
1.250000,1.562500
1.250000,1.625000
1.250000,1.687500
1.250000,1.812500
1.250000,1.875000
1.250000,1.937500
1.250000,2.062500
1.250000,2.125000
1.250000,2.187500
1.250000,2.312500
1.250000,2.375000
1.250000,2.437500
1.250000,2.562500
1.312500,0.375000
1.312500,0.437500
1.312500,0.500000
1.312500,0.562500
1.312500,0.625000
1.312500,0.687500
1.312500,0.750000
1.312500,0.812500
1.312500,0.875000
1.312500,0.937500
1.312500,1.000000
1.312500,1.062500
1.312500,1.125000
1.312500,1.187500
1.312500,1.250000
1.312500,1.312500
1.312500,1.375000
1.312500,1.437500
1.312500,1.500000
1.312500,1.562500
1.312500,1.625000
1.312500,1.687500
1.312500,1.750000
1.312500,1.812500
1.312500,1.875000
1.312500,1.937500
1.312500,2.000000
1.312500,2.062500
1.312500,2.125000
1.312500,2.187500
1.312500,2.250000
1.312500,2.312500
1.312500,2.375000
1.312500,2.437500
1.312500,2.500000
1.312500,2.562500
1.312500,2.625000
1.375000,0.375000
1.375000,0.437500
1.375000,0.500000
1.375000,0.562500
1.375000,0.625000
1.375000,0.687500
1.375000,0.750000
1.375000,0.812500
1.375000,0.875000
1.375000,0.937500
1.375000,1.000000
1.375000,1.062500
1.375000,1.125000
1.375000,1.187500
1.375000,1.250000
1.375000,1.312500
1.375000,1.375000
1.375000,1.437500
1.375000,1.500000
1.375000,1.562500
1.375000,1.625000
1.375000,1.687500
1.375000,1.750000
1.375000,1.812500
1.375000,1.875000
1.375000,1.937500
1.375000,2.000000
1.375000,2.062500
1.375000,2.125000
1.375000,2.187500
1.375000,2.250000
1.375000,2.312500
1.375000,2.375000
1.375000,2.437500
1.375000,2.500000
1.375000,2.562500
1.375000,2.625000
1.437500,0.312500
1.437500,0.375000
1.437500,0.437500
1.437500,0.500000
1.437500,0.562500
1.437500,0.625000
1.437500,0.687500
1.437500,0.750000
1.437500,0.812500
1.437500,0.875000
1.437500,0.937500
1.437500,1.000000
1.437500,1.062500
1.437500,1.125000
1.437500,1.187500
1.437500,1.250000
1.437500,1.312500
1.437500,1.375000
1.437500,1.437500
1.437500,1.500000
1.437500,1.562500
1.437500,1.625000
1.437500,1.687500
1.437500,1.750000
1.437500,1.812500
1.437500,1.875000
1.437500,1.937500
1.437500,2.000000
1.437500,2.062500
1.437500,2.125000
1.437500,2.187500
1.437500,2.250000
1.437500,2.312500
1.437500,2.375000
1.437500,2.437500
1.437500,2.500000
1.437500,2.562500
1.437500,2.625000
1.437500,2.687500
1.500000,0.312500
1.500000,0.375000
1.500000,0.437500
1.500000,0.562500
1.500000,0.625000
1.500000,0.687500
1.500000,0.812500
1.500000,0.875000
1.500000,0.937500
1.500000,1.062500
1.500000,1.125000
1.500000,1.187500
1.500000,1.312500
1.500000,1.375000
1.500000,1.437500
1.500000,1.562500
1.500000,1.625000
1.500000,1.687500
1.500000,1.812500
1.500000,1.875000
1.500000,1.937500
1.500000,2.062500
1.500000,2.125000
1.500000,2.187500
1.500000,2.312500
1.500000,2.375000
1.500000,2.437500
1.500000,2.562500
1.500000,2.625000
1.500000,2.687500
1.562500,0.312500
1.562500,0.375000
1.562500,0.437500
1.562500,0.500000
1.562500,0.562500
1.562500,0.625000
1.562500,0.687500
1.562500,0.750000
1.562500,0.812500
1.562500,0.875000
1.562500,0.937500
1.562500,1.000000
1.562500,1.062500
1.562500,1.125000
1.562500,1.187500
1.562500,1.250000
1.562500,1.312500
1.562500,1.375000
1.562500,1.437500
1.562500,1.500000
1.562500,1.562500
1.562500,1.625000
1.562500,1.687500
1.562500,1.750000
1.562500,1.812500
1.562500,1.875000
1.562500,1.937500
1.562500,2.000000
1.562500,2.062500
1.562500,2.125000
1.562500,2.187500
1.562500,2.250000
1.562500,2.312500
1.562500,2.375000
1.562500,2.437500
1.562500,2.500000
1.562500,2.562500
1.562500,2.625000
1.562500,2.687500
1.625000,0.375000
1.625000,0.437500
1.625000,0.500000
1.625000,0.562500
1.625000,0.625000
1.625000,0.687500
1.625000,0.750000
1.625000,0.812500
1.625000,0.875000
1.625000,0.937500
1.625000,1.000000
1.625000,1.062500
1.625000,1.125000
1.625000,1.187500
1.625000,1.250000
1.625000,1.312500
1.625000,1.375000
1.625000,1.437500
1.625000,1.500000
1.625000,1.562500
1.625000,1.625000
1.625000,1.687500
1.625000,1.750000
1.625000,1.812500
1.625000,1.875000
1.625000,1.937500
1.625000,2.000000
1.625000,2.062500
1.625000,2.125000
1.625000,2.187500
1.625000,2.250000
1.625000,2.312500
1.625000,2.375000
1.625000,2.437500
1.625000,2.500000
1.625000,2.562500
1.625000,2.625000
1.687500,0.375000
1.687500,0.437500
1.687500,0.500000
1.687500,0.562500
1.687500,0.625000
1.687500,0.687500
1.687500,0.750000
1.687500,0.812500
1.687500,0.875000
1.687500,0.937500
1.687500,1.000000
1.687500,1.062500
1.687500,1.125000
1.687500,1.187500
1.687500,1.250000
1.687500,1.312500
1.687500,1.375000
1.687500,1.437500
1.687500,1.500000
1.687500,1.562500
1.687500,1.625000
1.687500,1.687500
1.687500,1.750000
1.687500,1.812500
1.687500,1.875000
1.687500,1.937500
1.687500,2.000000
1.687500,2.062500
1.687500,2.125000
1.687500,2.187500
1.687500,2.250000
1.687500,2.312500
1.687500,2.375000
1.687500,2.437500
1.687500,2.500000
1.687500,2.562500
1.687500,2.625000
1.750000,0.437500
1.750000,0.562500
1.750000,0.625000
1.750000,0.687500
1.750000,0.812500
1.750000,0.875000
1.750000,0.937500
1.750000,1.062500
1.750000,1.125000
1.750000,1.187500
1.750000,1.312500
1.750000,1.375000
1.750000,1.437500
1.750000,1.562500
1.750000,1.625000
1.750000,1.687500
1.750000,1.812500
1.750000,1.875000
1.750000,1.937500
1.750000,2.062500
1.750000,2.125000
1.750000,2.187500
1.750000,2.312500
1.750000,2.375000
1.750000,2.437500
1.750000,2.562500
1.812500,0.437500
1.812500,0.500000
1.812500,0.562500
1.812500,0.625000
1.812500,0.687500
1.812500,0.750000
1.812500,0.812500
1.812500,0.875000
1.812500,0.937500
1.812500,1.000000
1.812500,1.062500
1.812500,1.125000
1.812500,1.187500
1.812500,1.250000
1.812500,1.312500
1.812500,1.375000
1.812500,1.437500
1.812500,1.500000
1.812500,1.562500
1.812500,1.625000
1.812500,1.687500
1.812500,1.750000
1.812500,1.812500
1.812500,1.875000
1.812500,1.937500
1.812500,2.000000
1.812500,2.062500
1.812500,2.125000
1.812500,2.187500
1.812500,2.250000
1.812500,2.312500
1.812500,2.375000
1.812500,2.437500
1.812500,2.500000
1.812500,2.562500
1.875000,0.500000
1.875000,0.562500
1.875000,0.625000
1.875000,0.687500
1.875000,0.750000
1.875000,0.812500
1.875000,0.875000
1.875000,0.937500
1.875000,1.000000
1.875000,1.062500
1.875000,1.125000
1.875000,1.187500
1.875000,1.250000
1.875000,1.312500
1.875000,1.375000
1.875000,1.437500
1.875000,1.500000
1.875000,1.562500
1.875000,1.625000
1.875000,1.687500
1.875000,1.750000
1.875000,1.812500
1.875000,1.875000
1.875000,1.937500
1.875000,2.000000
1.875000,2.062500
1.875000,2.125000
1.875000,2.187500
1.875000,2.250000
1.875000,2.312500
1.875000,2.375000
1.875000,2.437500
1.875000,2.500000
1.937500,0.562500
1.937500,0.625000
1.937500,0.687500
1.937500,0.750000
1.937500,0.812500
1.937500,0.875000
1.937500,0.937500
1.937500,1.000000
1.937500,1.062500
1.937500,1.125000
1.937500,1.187500
1.937500,1.250000
1.937500,1.312500
1.937500,1.375000
1.937500,1.437500
1.937500,1.500000
1.937500,1.562500
1.937500,1.625000
1.937500,1.687500
1.937500,1.750000
1.937500,1.812500
1.937500,1.875000
1.937500,1.937500
1.937500,2.000000
1.937500,2.062500
1.937500,2.125000
1.937500,2.187500
1.937500,2.250000
1.937500,2.312500
1.937500,2.375000
1.937500,2.437500
2.000000,0.625000
2.000000,0.687500
2.000000,0.812500
2.000000,0.875000
2.000000,0.937500
2.000000,1.062500
2.000000,1.125000
2.000000,1.187500
2.000000,1.312500
2.000000,1.375000
2.000000,1.437500
2.000000,1.562500
2.000000,1.625000
2.000000,1.687500
2.000000,1.812500
2.000000,1.875000
2.000000,1.937500
2.000000,2.062500
2.000000,2.125000
2.000000,2.187500
2.000000,2.312500
2.000000,2.375000
2.062500,0.625000
2.062500,0.687500
2.062500,0.750000
2.062500,0.812500
2.062500,0.875000
2.062500,0.937500
2.062500,1.000000
2.062500,1.062500
2.062500,1.125000
2.062500,1.187500
2.062500,1.250000
2.062500,1.312500
2.062500,1.375000
2.062500,1.437500
2.062500,1.500000
2.062500,1.562500
2.062500,1.625000
2.062500,1.687500
2.062500,1.750000
2.062500,1.812500
2.062500,1.875000
2.062500,1.937500
2.062500,2.000000
2.062500,2.062500
2.062500,2.125000
2.062500,2.187500
2.062500,2.250000
2.062500,2.312500
2.062500,2.375000
2.125000,0.687500
2.125000,0.750000
2.125000,0.812500
2.125000,0.875000
2.125000,0.937500
2.125000,1.000000
2.125000,1.062500
2.125000,1.125000
2.125000,1.187500
2.125000,1.250000
2.125000,1.312500
2.125000,1.375000
2.125000,1.437500
2.125000,1.500000
2.125000,1.562500
2.125000,1.625000
2.125000,1.687500
2.125000,1.750000
2.125000,1.812500
2.125000,1.875000
2.125000,1.937500
2.125000,2.000000
2.125000,2.062500
2.125000,2.125000
2.125000,2.187500
2.125000,2.250000
2.125000,2.312500
2.187500,0.750000
2.187500,0.812500
2.187500,0.875000
2.187500,0.937500
2.187500,1.000000
2.187500,1.062500
2.187500,1.125000
2.187500,1.187500
2.187500,1.250000
2.187500,1.312500
2.187500,1.375000
2.187500,1.437500
2.187500,1.500000
2.187500,1.562500
2.187500,1.625000
2.187500,1.687500
2.187500,1.750000
2.187500,1.812500
2.187500,1.875000
2.187500,1.937500
2.187500,2.000000
2.187500,2.062500
2.187500,2.125000
2.187500,2.187500
2.187500,2.250000
2.250000,0.812500
2.250000,0.875000
2.250000,0.937500
2.250000,1.062500
2.250000,1.125000
2.250000,1.187500
2.250000,1.312500
2.250000,1.375000
2.250000,1.437500
2.250000,1.562500
2.250000,1.625000
2.250000,1.687500
2.250000,1.812500
2.250000,1.875000
2.250000,1.937500
2.250000,2.062500
2.250000,2.125000
2.250000,2.187500
2.312500,0.875000
2.312500,0.937500
2.312500,1.000000
2.312500,1.062500
2.312500,1.125000
2.312500,1.187500
2.312500,1.250000
2.312500,1.312500
2.312500,1.375000
2.312500,1.437500
2.312500,1.500000
2.312500,1.562500
2.312500,1.625000
2.312500,1.687500
2.312500,1.750000
2.312500,1.812500
2.312500,1.875000
2.312500,1.937500
2.312500,2.000000
2.312500,2.062500
2.312500,2.125000
2.375000,0.937500
2.375000,1.000000
2.375000,1.062500
2.375000,1.125000
2.375000,1.187500
2.375000,1.250000
2.375000,1.312500
2.375000,1.375000
2.375000,1.437500
2.375000,1.500000
2.375000,1.562500
2.375000,1.625000
2.375000,1.687500
2.375000,1.750000
2.375000,1.812500
2.375000,1.875000
2.375000,1.937500
2.375000,2.000000
2.375000,2.062500
2.437500,1.062500
2.437500,1.125000
2.437500,1.187500
2.437500,1.250000
2.437500,1.312500
2.437500,1.375000
2.437500,1.437500
2.437500,1.500000
2.437500,1.562500
2.437500,1.625000
2.437500,1.687500
2.437500,1.750000
2.437500,1.812500
2.437500,1.875000
2.437500,1.937500
2.500000,1.125000
2.500000,1.187500
2.500000,1.312500
2.500000,1.375000
2.500000,1.437500
2.500000,1.562500
2.500000,1.625000
2.500000,1.687500
2.500000,1.812500
2.500000,1.875000
2.562500,1.187500
2.562500,1.250000
2.562500,1.312500
2.562500,1.375000
2.562500,1.437500
2.562500,1.500000
2.562500,1.562500
2.562500,1.625000
2.562500,1.687500
2.562500,1.750000
2.562500,1.812500
2.625000,1.312500
2.625000,1.375000
2.625000,1.437500
2.625000,1.500000
2.625000,1.562500
2.625000,1.625000
2.625000,1.687500
2.687500,1.437500
2.687500,1.500000
2.687500,1.562500

==> PGFPlots/selpoint4on10-0.3.csv <==
4.55
4.85
5.1499999999999995
5.449999999999999
4.145
4.445
4.654999999999999
4.744999999999999
4.955
5.045
5.254999999999999
5.344999999999999
5.555
5.855
4.184
4.413500000000001
4.484000000000001
4.511000000000001
4.5889999999999995
4.616
4.6865
4.7135
4.784
4.811
4.889
4.916
4.9865
5.0135000000000005
5.0840000000000005
5.111000000000001
5.188999999999999
5.215999999999999
5.286499999999999
5.3134999999999994
5.3839999999999995
5.411
5.489
5.516
5.5865
5.816000000000001
4.1564000000000005
4.1645
4.1726
4.4252
4.4333
4.456400000000001
4.464500000000001
4.472600000000001
4.49345
4.50155
4.5224
4.5305
4.5386
4.5614
4.5695
4.5775999999999994
4.598449999999999
4.606549999999999
4.6274
4.6354999999999995
4.643599999999999
4.6667
4.674799999999999
4.695949999999999
4.704049999999999
4.725199999999999
4.733299999999999
4.7564
4.7645
4.7726
4.793449999999999
4.801549999999999
4.8224
4.8305
4.8386
4.861400000000001
4.8695
4.8776
4.8984499999999995
4.906549999999999
4.9274000000000004
4.9355
4.9436
4.9667
4.9748
4.99595
5.004049999999999
5.0252
5.0333
5.056400000000001
5.064500000000001
5.0726
5.09345
5.10155
5.1224
5.1305
5.138599999999999
5.1613999999999995
5.169499999999999
5.177599999999999
5.1984499999999985
5.206549999999998
5.227399999999999
5.235499999999999
5.243599999999999
5.266699999999999
5.274799999999999
5.295949999999999
5.304049999999998
5.325199999999999
5.333299999999999
5.3564
5.3645
5.372599999999999
5.393449999999999
5.4015499999999985
5.4224
5.430499999999999
5.438599999999999
5.4614
5.4695
5.4776
5.498449999999999
5.506549999999999
5.5274
5.5355
5.5436
5.5667
5.5748
5.827400000000001
5.835500000000001
5.8436
4.14827
4.1507000000000005
4.153130000000001
4.159235000000001
4.161665000000001
4.167335
4.169765
4.17587
4.1783
4.1807300000000005
4.40756
4.4099900000000005
4.41692
4.4193500000000006
4.421780000000001
4.4280349999999995
4.430465
4.436719999999999
4.43915
4.44158
4.448270000000001
4.450700000000001
4.453130000000002
4.459235000000001
4.461665000000002
4.467335
4.469765000000001
4.4758700000000005
4.478300000000001
4.480730000000001
4.48751
4.489940000000001
4.496285
4.498715000000001
4.50506
4.507490000000001
4.51427
4.5167
4.5191300000000005
4.525235
4.527665000000001
4.533334999999999
4.535765
4.541869999999999
4.5443
4.54673
4.5532699999999995
4.5557
4.55813
4.564235
4.566665
4.572334999999999
4.574764999999999
4.580869999999999
4.5832999999999995
4.58573
4.592509999999999
4.594939999999999
4.601284999999999
4.603714999999999
4.610059999999999
4.612489999999999
4.619269999999999
4.6217
4.62413
4.630234999999999
4.632664999999999
4.638335
4.640765
4.646869999999999
4.649299999999999
4.65173
4.65842
4.66085
4.66328
4.669535
4.671965
4.67822
4.68065
4.68308
4.690009999999999
4.6924399999999995
4.698784999999999
4.7012149999999995
4.707559999999999
4.7099899999999995
4.716919999999999
4.7193499999999995
4.72178
4.728034999999998
4.730464999999999
4.736719999999998
4.739149999999999
4.741579999999999
4.74827
4.7507
4.7531300000000005
4.759235
4.761665000000001
4.767334999999999
4.769765
4.775869999999999
4.7783
4.78073
4.787509999999999
4.78994
4.796284999999999
4.798715
4.805059999999999
4.80749
4.81427
4.8167
4.81913
4.825234999999999
4.827665
4.833335
4.835765
4.841869999999999
4.8443
4.84673
4.85327
4.855700000000001
4.858130000000001
4.864235000000001
4.866665000000001
4.872335
4.874765
4.88087
4.8833
4.885730000000001
4.89251
4.89494
4.901285
4.903715
4.91006
4.91249
4.91927
4.9217
4.924130000000001
4.930235
4.932665
4.938335
4.940765000000001
4.94687
4.9493
4.95173
4.95842
4.960850000000001
4.963280000000001
4.9695350000000005
4.971965000000001
4.97822
4.980650000000001
4.983080000000001
4.99001
4.99244
4.998785
5.001215
5.00756
5.00999
5.01692
5.01935
5.021780000000001
5.028034999999999
5.0304649999999995
5.036719999999999
5.039149999999999
5.04158
5.0482700000000005
5.050700000000001
5.053130000000001
5.059235000000001
5.061665000000001
5.067335
5.069765
5.07587
5.0783000000000005
5.080730000000001
5.08751
5.08994
5.096285
5.098715
5.10506
5.10749
5.114269999999999
5.1167
5.11913
5.125235
5.127665
5.133334999999999
5.135764999999999
5.141869999999999
5.144299999999999
5.14673
5.153269999999999
5.1556999999999995
5.15813
5.164235
5.166665
5.172334999999999
5.174764999999999
5.180869999999999
5.183299999999999
5.1857299999999995
5.192509999999999
5.194939999999999
5.201284999999999
5.203714999999999
5.210059999999999
5.212489999999999
5.219269999999999
5.221699999999999
5.22413
5.230234999999999
5.232664999999999
5.238334999999999
5.240765
5.246869999999999
5.249299999999999
5.251729999999999
5.258419999999999
5.26085
5.26328
5.269534999999999
5.271965
5.278219999999999
5.28065
5.28308
5.290009999999999
5.292439999999999
5.298784999999999
5.301214999999999
5.307559999999999
5.309989999999999
5.316919999999999
5.319349999999999
5.3217799999999995
5.328034999999998
5.3304649999999985
5.336719999999998
5.339149999999998
5.341579999999999
5.348269999999999
5.3507
5.35313
5.359235
5.361665
5.367334999999999
5.369764999999999
5.375869999999999
5.378299999999999
5.38073
5.387509999999999
5.389939999999999
5.396284999999999
5.398714999999999
5.405059999999999
5.407489999999999
5.414269999999999
5.4167
5.41913
5.425234999999999
5.427664999999999
5.433335
5.435765
5.441869999999999
5.444299999999999
5.44673
5.45327
5.4557
5.458130000000001
5.464235
5.466665000000001
5.472334999999999
5.474765
5.4808699999999995
5.4833
5.48573
5.492509999999999
5.49494
5.501284999999999
5.503715
5.510059999999999
5.51249
5.51927
5.5217
5.52413
5.530234999999999
5.532665
5.538335
5.540765
5.546869999999999
5.5493
5.55173
5.55842
5.56085
5.563280000000001
5.569535
5.5719650000000005
5.57822
5.58065
5.583080000000001
5.5900099999999995
5.59244
5.81927
5.821700000000001
5.824130000000001
5.830235
5.832665
5.838335000000001
5.840765000000001
5.84687
5.8493
5.851730000000001

==> PGFPlots/selpoint4on5-0.3.csv <==
2.0
2.8999999999999995
3.1999999999999993
3.499999999999999
3.799999999999999
4.099999999999999
4.399999999999999
4.699999999999998
4.999999999999998
5.299999999999998
5.599999999999998
5.899999999999998
6.1999999999999975
6.499999999999997
6.799999999999997
7.099999999999997
7.9999999999999964
2.7049999999999996
2.7949999999999995
3.0049999999999994
3.0949999999999993
3.3049999999999993
3.394999999999999
3.604999999999999
3.694999999999999
3.904999999999999
3.9949999999999988
4.204999999999998
4.294999999999998
4.504999999999999
4.594999999999999
4.804999999999998
4.894999999999998
5.104999999999999
5.1949999999999985
5.404999999999998
5.494999999999997
5.704999999999998
5.794999999999998
6.004999999999997
6.094999999999997
6.304999999999998
6.394999999999998
6.604999999999997
6.694999999999997
6.904999999999998
6.994999999999997
7.2049999999999965
7.294999999999996
2.833999999999999
2.8609999999999993
2.9389999999999996
2.9659999999999997
3.0364999999999993
3.0634999999999994
3.133999999999999
3.160999999999999
3.2389999999999994
3.2659999999999996
3.336499999999999
3.3634999999999993
3.433999999999999
3.460999999999999
3.5389999999999993
3.5659999999999994
3.636499999999999
3.663499999999999
3.7339999999999987
3.760999999999999
3.838999999999999
3.865999999999999
3.9364999999999988
3.963499999999999
4.033999999999999
4.060999999999999
4.1389999999999985
4.165999999999999
4.236499999999999
4.263499999999999
4.333999999999999
4.360999999999999
4.438999999999999
4.465999999999999
4.536499999999999
4.5634999999999994
4.6339999999999995
4.661
4.738999999999998
4.765999999999998
4.836499999999998
4.863499999999998
4.933999999999998
4.9609999999999985
5.038999999999999
5.065999999999999
5.136499999999999
5.163499999999999
5.233999999999999
5.260999999999999
5.338999999999998
5.365999999999998
5.436499999999998
5.463499999999998
5.533999999999998
5.560999999999998
5.6389999999999985
5.665999999999999
5.736499999999999
5.763499999999999
5.833999999999999
5.860999999999999
5.938999999999997
5.9659999999999975
6.0364999999999975
6.063499999999998
6.133999999999998
6.160999999999998
6.238999999999998
6.265999999999998
6.336499999999998
6.363499999999998
6.433999999999998
6.4609999999999985
6.538999999999997
6.565999999999997
6.636499999999997
6.663499999999997
6.733999999999997
6.7609999999999975
6.838999999999998
6.865999999999998
6.936499999999998
6.963499999999998
7.033999999999998
7.060999999999998
7.138999999999997
7.165999999999997
2.806399999999999
2.8144999999999993
2.8225999999999996
2.8434499999999994
2.8515499999999996
2.8723999999999994
2.8804999999999996
2.8886
2.911399999999999
2.9194999999999993
2.9275999999999995
2.94845
2.95655
2.9773999999999994
2.9854999999999996
2.9936
3.0166999999999997
3.0248
3.0459499999999995
3.0540499999999997
3.0751999999999993
3.0832999999999995
3.106399999999999
3.114499999999999
3.1225999999999994
3.143449999999999
3.1515499999999994
3.172399999999999
3.1804999999999994
3.1885999999999997
3.211399999999999
3.219499999999999
3.2275999999999994
3.2484499999999996
3.25655
3.277399999999999
3.2854999999999994
3.2935999999999996
3.3166999999999995
3.3247999999999998
3.3459499999999993
3.3540499999999995
3.375199999999999
3.3832999999999993
3.4063999999999988
3.414499999999999
3.422599999999999
3.443449999999999
3.4515499999999992
3.472399999999999
3.4804999999999993
3.4885999999999995
3.5113999999999987
3.519499999999999
3.527599999999999
3.5484499999999994
3.5565499999999997
3.577399999999999
3.5854999999999992
3.5935999999999995
3.6166999999999994
3.6247999999999996
3.645949999999999
3.6540499999999994
3.675199999999999
3.683299999999999
3.7063999999999986
3.714499999999999
3.722599999999999
3.743449999999999
3.751549999999999
3.772399999999999
3.780499999999999
3.7885999999999993
3.8113999999999986
3.819499999999999
3.827599999999999
3.8484499999999993
3.8565499999999995
3.877399999999999
3.885499999999999
3.8935999999999993
3.916699999999999
3.9247999999999994
3.945949999999999
3.954049999999999
3.9751999999999987
3.983299999999999
4.006399999999999
4.014499999999999
4.022599999999999
4.043449999999999
4.051549999999999
4.072399999999999
4.080499999999999
4.088599999999999
4.111399999999999
4.119499999999999
4.127599999999998
4.148449999999998
4.1565499999999975
4.177399999999999
4.185499999999998
4.193599999999998
4.216699999999999
4.224799999999998
4.245949999999998
4.254049999999998
4.275199999999998
4.283299999999998
4.306399999999999
4.314499999999999
4.322599999999999
4.343449999999998
4.351549999999998
4.372399999999999
4.380499999999999
4.3885999999999985
4.4113999999999995
4.419499999999999
4.427599999999999
4.4484499999999985
4.456549999999998
4.477399999999999
4.485499999999999
4.493599999999999
4.516699999999999
4.524799999999999
4.545949999999999
4.554049999999998
4.575199999999999
4.583299999999999
4.6064
4.6145
4.622599999999999
4.643449999999999
4.6515499999999985
4.672399999999999
4.6804999999999986
4.688599999999998
4.7113999999999985
4.719499999999998
4.727599999999998
4.748449999999997
4.756549999999997
4.777399999999998
4.785499999999998
4.793599999999998
4.816699999999998
4.824799999999998
4.8459499999999975
4.854049999999997
4.875199999999998
4.8832999999999975
4.906399999999999
4.9144999999999985
4.922599999999998
4.943449999999998
4.9515499999999975
4.972399999999999
4.980499999999998
4.988599999999998
5.011399999999999
5.019499999999999
5.027599999999999
5.048449999999998
5.056549999999998
5.077399999999999
5.085499999999999
5.093599999999999
5.116699999999999
5.124799999999999
5.145949999999998
5.154049999999998
5.1751999999999985
5.183299999999998
5.2063999999999995
5.214499999999999
5.222599999999999
5.243449999999998
5.251549999999998
5.272399999999998
5.280499999999998
5.288599999999998
5.311399999999998
5.319499999999998
5.327599999999998
5.348449999999997
5.356549999999997
5.377399999999998
5.385499999999998
5.3935999999999975
5.416699999999998
5.424799999999998
5.445949999999997
5.454049999999997
5.475199999999997
5.483299999999997
5.506399999999998
5.514499999999998
5.522599999999998
5.543449999999997
5.551549999999997
5.572399999999998
5.580499999999998
5.588599999999998
5.611399999999999
5.619499999999999
5.627599999999998
5.648449999999998
5.6565499999999975
5.677399999999999
5.685499999999998
5.693599999999998
5.716699999999999
5.724799999999998
5.745949999999998
5.754049999999998
5.775199999999998
5.783299999999998
5.806399999999999
5.814499999999999
5.822599999999999
5.843449999999998
5.851549999999998
5.872399999999998
5.880499999999998
5.888599999999998
5.911399999999998
5.9194999999999975
5.927599999999997
5.948449999999997
5.9565499999999965
5.977399999999998
5.985499999999997
5.993599999999997
6.0166999999999975
6.024799999999997
6.045949999999997
6.054049999999997
6.075199999999997
6.083299999999997
6.106399999999998
6.114499999999998
6.122599999999998
6.143449999999997
6.151549999999997
6.172399999999998
6.180499999999998
6.188599999999997
6.2113999999999985
6.219499999999998
6.227599999999998
6.248449999999997
6.256549999999997
6.277399999999998
6.285499999999998
6.293599999999998
6.316699999999998
6.324799999999998
6.3459499999999975
6.354049999999997
6.375199999999998
6.3832999999999975
6.406399999999999
6.4144999999999985
6.422599999999998
6.443449999999998
6.4515499999999975
6.472399999999998
6.4804999999999975
6.488599999999997
6.511399999999997
6.519499999999997
6.527599999999997
6.548449999999996
6.556549999999996
6.577399999999997
6.585499999999997
6.593599999999997
6.616699999999997
6.624799999999997
6.6459499999999965
6.654049999999996
6.675199999999997
6.6832999999999965
6.706399999999998
6.7144999999999975
6.722599999999997
6.743449999999997
6.751549999999996
6.7723999999999975
6.780499999999997
6.788599999999997
6.811399999999998
6.819499999999998
6.827599999999998
6.848449999999997
6.856549999999997
6.877399999999998
6.885499999999998
6.8935999999999975
6.916699999999998
6.924799999999998
6.945949999999997
6.954049999999997
6.975199999999997
6.983299999999997
7.006399999999998
7.014499999999998
7.022599999999998
7.043449999999997
7.051549999999997
7.072399999999997
7.080499999999997
7.088599999999997
7.111399999999997
7.119499999999997
7.127599999999997
7.148449999999996
7.156549999999996
7.177399999999997
7.185499999999997
7.193599999999996
7.997635999999996
7.998364999999996
7.999093999999996
